Formation scenarios of Ba stars: new evidence from the masses of the companion AGBs

The abundances of the slow neutron-capture (s-) process elements observed in barium stars can be explained by considering mass transfer in a binary system from an asymptotic giant branch (AGB) star onto a smaller mass and less evolved binary companion star. Based on the abundances of neutron-capture elements the barium stars are broadly divided into two categories, "strong" and "mild" barium stars. However, an understanding of the role of the characteristic properties of the companion AGBs on the formation of the different types of barium stars is still lacking. This work focuses on investigating the role of the mass of the companion AGB stars in this context. In a recent high-resolution spectroscopic study, we studied in detail the chemical composition of a few barium stars that we have identified. In order to understand the nature and the mass of the companion stars, we first estimated the mass of these objects and then used a parametric model-based analysis to derive the masses of the primary companion stars. The calculation is extended to 205 barium stars taken from literature. An analysis of the mass distribution revealed that both the strong and the mild barium stars occupy the same range of masses. However, their companion AGB stars' mass distributions peak at two different values 2.5 M$_{\odot}$ and 3.7 M$_{\odot}$, for the strong and the mild barium stars respectively. This provides clear evidence that the formation of mild and strong Ba stars is greatly influenced by the initial masses of the companion AGB stars. It remains, however, to be seen the possible impact of other factors such as orbital period and metallicity on the formation scenarios of barium stars.

==> JournalAbbreviations.txt <==
===== BIBLIOGRAPHIC CODES, JOURNAL ABBREVIATIONS =====
(http://adsabs.harvard.edu/abs_doc/journals.html)

ABBREVIATION   JOURNAL
------------   -------
TDM            2D Materials
TDR            3D Research
AASHS          AAS Hist. Ser.
nova pres      AAS Nova Highlights
AASPB          AAS Photo Bulletin
AAN            AAVSO Alert Notice
AAVSC          AAVSO Circular
AAVNw          AAVSO Newsletter
AAVSB          AAVSO Solar Bulletin
AAVSN          AAVSO Special Notice
AbaOB          Abastumanskaia Astrofizicheskaia Observatoriia Byulleten
AbbOO          Abbadia Observatory Observations
AbAst          Abenteuer Astronomie
ABWG           Abh. Braunschweigische Wissenschaftliche Ges.
AbhP           Abh. der Preuß. Akademie der Wissenschaften Jahrg
AbhKP          Abh. Konigl. Preuss. Akad. Wissenschaften Jahre 1906,92, Berlin,1907
AbhBr          Abh. naturwiss. Verein Bremen
AADDR          Abhandlungen Akad. Wiss. DDR
AAGot          Abhandlungen Akad. Wiss. Göttingen
AbApA          Abstract and Applied Analysis
ASFAS          Academia Scientiarum Fennica Annales Series Physica
AOIJ           Academic Open Internet Journal
CR2            Academie des Sciences Comptes Rendus Serie Mecanique Physique Chimie Sciences de la Terre et de l Univers
CRAS           Academie des Sciences Paris Comptes Rendus
CRASB          Academie des Sciences Paris Comptes Rendus Serie B Sciences Physiques
CRASG          Academie des Sciences Paris Comptes Rendus Serie Generale La Vie des Sciences
CRASP          Academie des Sciences Paris Comptes Rendus Serie Physique Astrophysique
CRASM          Academie des Sciences Paris Comptes Rendus Serie Sciences Mathematiques
CRASA          Academie des Sciences Paris Comptes Rendus Vie Academique Semester Supplement
MeARB          Academie Royale de Belgique Classe des Sciences Memoires
ASSAB          Academie Serbe des Sciences et des Arts Bulletin Classe des Sciences Techniques
ASLLR          Accademia di Scienze e Lettere Istituto Lombardo Rendiconti Serie della Classe di Scienze Matematiche e Naturali Sezione Scienze Matematiche Fisiche Chimiche e Geologiche
ANLAM          Accademia Nazionale dei Lincei Atti Rendiconti Classe di Matematica e Applicazioni
ANLAF          Accademia Nazionale dei Lincei Atti Rendiconti Classe di Scienze Fisiche e Naturali
ANLAR          Accademia Nazionale dei Lincei Atti Rendiconti Classe di Scienze Fisiche Matematiche e Naturali
AcChR          Accounts Chem. Res.
AcBu           Acoust. Bull.
AIH            Acoustical Imaging and Holography
APhy           Acoustical Physics
ASAJ           Acoustical Society of America Journal
AcouL          Acoustics Letters
AcAcu          Acta Acustica
AcAer          Acta Aerodynamica Sinica
AcAAS          Acta Aeronautica et Astronautica Sinica
AcAri          Acta Arithmetica
AcArm          Acta Armamentarii
AcAau          Acta Astronautica
AcA            Acta Astronomica
AcASn          Acta Astronomica Sinica
AcApS          Acta Astrophysica Sinica
AcAuS          Acta Automatica Sinica
ACIP           Acta Cienc. Indica Phys.
AcC            Acta Cosmologica
AcCrA          Acta Crystallographica Section A
AcCrD          Acta Crystallographica Section D
AcESn          Acta Electron. Sinica
AcEle          Acta Electronica
AcElS          Acta Electronica Sinica
AcGG           Acta Geod. Geophys.
AcGdG          Acta Geodynamica et Geomaterialia
AcGSn          Acta Geophys. Sinica
AcGeo          Acta Geophysica
AcGeP          Acta Geophysica Polonica
AcHA           Acta Historica Astronomiae
AcMCS          Acta Materiae Compositae Sinica
AcMat          Acta Materialia
AcMa           Acta Mathematica
AcMaS          Acta Mathematica Sinica
AcMSw          Acta Mathematica Sweden
AcMec          Acta Mechanica
AcMSn          Acta Mechanica Sinica
AcMSS          Acta Mechanica Solida Sinica
AcMet          Acta Metallurgica
AcM&M          Acta Metallurgica et Materialia
AcMeS          Acta Meteorologica Sinica
AcNum          Acta Numerica
AcOSi          Acta Oceanica Sinica
AcO            Acta Oecologica
AcOpS          Acta Optica Sinica
AcPSi          Acta Photonica Sinica
AcPhy          Acta Physica
AcPhA          Acta Physica Austriaca
AcPAS          Acta Physica Austriaca Supplement
AcPhC          Acta Physica et Chemica
AcPhH          Acta Physica Hungarica
APHHI          Acta Physica Hungarica Heavy Ion Physics
APHQE          Acta Physica Hungarica Quantum Electronics
AcPP           Acta Physica Polonica
AcPPA          Acta Physica Polonica A
AcPPB          Acta Physica Polonica B
AcPSn          Acta Physica Sinica
AcPSl          Acta Physica Slovaca
AcPhS          Acta Physiologica Scandinavica
AcPol          Acta Polytechnica
AcPPP          Acta Polytechnica CTU Proceedings
AcPSc          Acta Polytechnica Scandinavica Applied Physics Series
AcSN           Acta Scientifica Naturalis
AcSSn          Acta Seismologica Sinica
ASSF           Acta Societatis Scientarum Fennicae
ASSFA          Acta Societatis Scientarum Fennicae Series A
AcTec          Acta Technica
AcUni          Acta Universitaria
AcMPh          Acta Universitatis Caroliae. Mathematica et Physica
AcMPS          Acta Universitatis Caroliae. Mathematica et Physica Supplement
AcUnC          Acta Universitatis Cibiniensis
Acu            Acustica
AdAs           Ad Astra
ARPM           Adgeziia Rasplavov i Paika Materialov
AAMS           Adv. Appl. Mech. Suppl.
AdCM           Advanced Ceramic Materials
AdCoL          Advanced Composites Letters
AdEl           Advanced Electromagnetics
AMP            Advanced Materials and Processes
AdOT           Advanced Optical Technologies
ASL            Advanced Science Letters
AdSAC          Advanced Series in Astrophysics and Cosmology
AdAnS          Advances in the Astronautical Sciences
AdApM          Advances in Applied Mathematics
AdAst          Advances in Astronomy
AdA&A          Advances in Astronomy and Astrophysics
AASP           Advances in Astronomy and Space Physics
AdAtS          Advances in Atmospheric Sciences
AdAMP          Advances in Atomic and Molecular Physics
AAMOP          Advances in Atomic Molecular and Optical Physics
AdChP          Advances in Chemical Physics
AdCIS          Advances in Colloid and Interface Science
AdCMP          Advances in Condensed Matter Physics
AdEPS          Advances in Earth and Planetary Sciences
AEEP           Advances in Electronics and Electron Physics
AEEPS          Advances in Electronics and Electron Physics Supplement
AdGeo          Advances in Geophysics
AdG            Advances in Geosciences
AdHEP          Advances in High Energy Physics
AdMRe          Advances in Magnetic Resonance
AdMPC          Advances in Materials Physics and Chemistry
AdMS           Advances in Materials Science
AdMSE          Advances in Materials Science and Engineering
AdMaP          Advances in Mathematical Physics
AdMUM          Advances in Mechanics Uspekhi Mekhaniki
AdMet          Advances in Meteorology
ANSNN          Advances in Natural Sciences: Nanoscience and Nanotechnology
AdNOp          Advances in Nonlinear Optics
AdNuP          Advances in Nuclear Physics
AdPhy          Advances in Physics
AdPlP          Advances in Plasma Physics
AdQC           Advances in Quantum Chemistry
AdRS           Advances in Radio Science
AdSR           Advances in Science and Research
AdSpR          Advances in Space Research
ASCMO          Advances in Statistical Climatology Meteorology and Oceanography
AdTAM          Advances in Theoretical and Applied Mechanics
AdTMP          Advances in Theoretical and Mathematical Physics
AdThP          Advances in Theoretical Physics
AdWR           Advances in Water Resources
ATTM           AEG Telefunken Technische Mitteilungen
AeoRe          Aeolian Research
Aekv           Aerodinamika kanalov i ventiliatorov
AeRaG          Aerodinamika Razrezhennykh Gazov
AerTe          Aerojet Technology
AeIBu          Aerokosmicheski Izsledvaniia B lgariia
AeJ            Aeronautical Journal
AeQ            Aeronautical Quarterly
AeSIJ          Aeronautical Society India Journal
AerST          Aerosol Science Technology
AeAm           Aerospace America
AeCh           Aerospace China
AeCM           Aerospace Composites and Materials
AeDy           Aerospace Dynamics
AeEn           Aerospace Engineering
AeMat          Aerospace Materials
AeMed          Aerospace Medicine
ARBl           Aerospace Research in Bulgaria
AeTJa          Aerospace Technology Japan
Aero           Aerospace UK
AFGL           AFGL-TR-0208 Environemental Research papers
AfrSk          African Skies
AGUFM          AGU Fall Meeting Abstracts
AGUSM          AGU Spring Meeting Abstracts
AIAAJ          AIAA Journal
AIASJ          AIAA Student Journal
AIChE          AIChE Journal
AIHAJ          AIHA Journal
AIPA           AIP Advances
AirSp          Air and Space
AirCo          Air et Cosmos
AFMa           Air Force Magazine
AiInt          Air International
APCAJ          Air Pollution Control Association Journal
AirE           Aircraft Engineering
AkAtP          Akademia Athenon Praktika
DoArm          Akademiia Nauk Armianskoi SSR Doklady
DoAze          Akademiia Nauk Azerbaidzhanskoi SSR Doklady
IzAze          Akademiia Nauk Azerbaidzhanskoi SSR Izvestiia Seriia Fiziko Tekhnicheskikh i Matematicheskikh Nauk
IFBel          Akademiia Nauk Belorusskoi SSR Institut Fiziki Nauchnaia Sessiia Minsk Belorussian SSR Zhurnal Prikladnoi Spektroskopii
DoBel          Akademiia Nauk BSSR Doklady
SoGru          Akademiia Nauk Gruzii Soobshcheniia
VeKaz          Akademiia Nauk Kazakhskoi SSR Vestnik
IzLat          Akademiia Nauk Latviiskoi SSR Izvestiia Seriia Fizicheskikh i Tekhnicheskikh Nauk
IzMol          Akademiia Nauk Moldavskoi SSR Izvestiia Seriia Fiziko Tekhnicheskikh i Matematicheskikh Nauk
DoSSR          Akademiia Nauk SSSR Doklady
FizAO          Akademiia Nauk SSSR Fizika Atmosfery i Okeana
IzFZ           Akademiia Nauk SSSR, Izvestiia, Fizika Zemli
IzMZG          Akademiia Nauk SSSR Izvestiia Mekhanika Zhidkosti i Gaza
IzSSR          Akademiia Nauk SSSR Izvestiia Seriia Fizicheskaia
MeSSR          Akademiia Nauk SSSR Mekhanika Zhidkosti i Gaza
FiMos          Akademiia Nauk SSSR Otdelenie Obshchei Fiziki i Astronomii Nauchnaia Sessiia Moscow USSR Uspekhi Fizicheskikh Nauk
IzSib          Akademiia Nauk SSSR Sibirskoe Otdelenie Izvestiia
SiSSR          Akademiia Nauk SSSR Sibirskoe Otdelenie Izvestiia Seriia Tekhnicheskie Nauki
KzSib          Akademiia Nauk SSSR Sibirskoi Otdelenie Izvestiia Seriia Tekhnicheskikh Nauk
VeSSR          Akademiia Nauk SSSR Vestnik
DoTad          Akademiia Nauk Tadzhikskoi SSR Doklady
FiSSR          Akademiia Nauk Tadzhikskoi SSR Fiziko Tekhnicheskii Institut Dyushambe Tadzhik SSR Akademiia Nauk Tadzhikskoi SSR Doklady
IzTur          Akademiia Nauk Turkmenskoi SSR Izvestiia Seriia Fiziko Tekhnicheskikh Khimicheskikh i Geologicheskikh Nauk
FiUkr          Akademiia Nauk Ukrain skoi RSR Dopovidi Seriia Fiziko Matematichni ta Tekhnichni Nauki
IzUkr          Akademiia Nauk Ukrainian SSSR Izvestiia Seriia Fizicheskaia
PrUkr          Akademiia Nauk Ukrains koi RSR Dopovidi Matematika Prirodoznavstvo Tekhnichni Nauki
DoUkr          Akademiia Nauk Ukrains koi RSR Dopovidi Seriia Fiziko Matematichni ta Tekhnichni Nauki
ViUkr          Akademiia Nauk Ukrains koi RSR Visnik
MGUkr          Akademiia Nauk Ukrainskoi SSR Morskie Gidrofizicheskie Issledovaniia
DoUzb          Akademiia Nauk Uzbekskoi SSR Doklady
IzUzb          Akademiia Nauk Uzbekskoi SSR Izvestiia Seriia Fiziko Matematicheskikh Nauk
VeNav          Akademiia Navuk BSSR Vestsi Seryia Fizika Tekhnichnykh Navuk
AkZh           Akusticheskii Zhurnal
AkTek          Akustika i Ul trazvukovaia Tekhnika
AAIzN          Alma Ata Izdatel Nauka
ALMAN          ALMA Newsletter
AlFr           Alta Frequenza
AFRE           Alta Frequenza Rivista di Elettronica
Ambio          Ambio
AVSOM          American Association of Variable Stars Observers Monographs
AVSOR          American Association of Variable Stars Observers Reports
ACSB           American Ceramic Society Bulletin
ACSC           American Ceramic Society Communications
ACSJ           American Ceramic Society Journal
AHSJ           American Helicopter Society Journal
AmJC           American Journal of Cardiology
AJGeo          American Journal of Geoscience
AmJM           American Journal of Mathematics
AmJPh          American Journal of Physics
AmJS           American Journal of Science
AmJSA          American Journal of Science and Arts
AmMin          American Mineralogist
AmSci          American Scientist
ASME           American Society of Mechanical Engineers
AnFis          Anales de Fisica
AnMP           Analysis and Mathematical Physics
Ana            The Analyst
AnaCh          Analytical Chemistry
AnaIn          Analytical Instrumentation
AAONw          Anglo-Australian Observatory Epping Newsletter
AAOPr          Anglo-Australian Observatory Epping Preprint
CSMPA          Ankara Universite Faculte des Sciences Communications Serie Mathematiques Physique et Astronomie
AASF           Ann. Acad. Sci. Fennicae
AnStr          Annalen der Kaiserlichen Universitats-Sternwarte in Strassburg
AnWie          Annalen der K.K. Sternwarte Wien
AnMun          Annalen der Koeniglichen Sternwarte bei Muenchen
AnP            Annalen der Physik
AnWiD          Annalen der Universitaets-Sternwarte Wien, Dritter Folge
AnMet          Annalen Meteorologie
AnLei          Annalen van de Sterrewacht te Leiden
AnAp           Annales d'Astrophysique
AFLB           Annales de la Fondation Louis de Broglie
ASSB           Annales de la Société Scientifique de Bruxelles
AnCPh          Annales de Chimie et de Physique
AnG            Annales de Geophysique
AnIHP          Annales de L'Institut Henri Poincare Section Physique Theorique
AnTou          Annales de l'Observatoire Astron. et Meteo. de Toulouse
AnAIK          Annales de l'Observatoire astronomique de l'Université imériale de Kharkow
AOTok          Annales de l'Observatoire astronomique de Tokyo
AnZoC          Annales de l'Observatoire astronomique de Zô-sè (Chine)
AnAPM          Annales de l'Observatoire d'astronomie physique de Paris, Section d'astrophysique, à Meudon
AnBes          Annales de l'Observatoire de Besancon
AnBor          Annales de l'Observatoire de Bordeaux
AnNic          Annales de l'Observatoire de Nice
AnPar          Annales de l'Observatoire de Paris
AnPOb          Annales de l'Observatoire de Paris. Observations
AnOSt          Annales de l'Observatoire de Strasbourg
AnRio          Annales de l'Observatoire Imperial de Rio de Janeiro
AnOB           Annales de l'Observatoire Royal de Belgique
AnOBN          Annales de l'Observatoire Royal de Belgique Nouvelle serie
AnBru          Annales de l'Observatoire Royal de Bruxelles
AnPh           Annales de Physique
AnPCS          Annales de Physique Colloque Supplement
AnTel          Annales des Telecommunications
AnGVP          Annales du Bureau des Longitudes, Gauthier-Villars, Paris
AFChr          Annales Francaises de Chronometrie
AnGeo          Annales Geophysicae
AnHP           Annales Henri Poincaré
AnTec          Annales Tectonicae
AUGGM          Annales UMCS, Geographia, Geologia, Mineralogia et Petrographia
AUSPh          Annales UMCS, Sectio AAA: PHYSICA
AnSAO          Annals of the Astrophysical Observatory of the Smithsonian Institution
AnBos          Annals of the Bosscha Observatory Lembang (Java) Indonesia
AnCap          Annals of the Cape Observatory
AnDea          Annals of the Dearborn Observatory
AnDud          Annals of the Dudley Observatory
AIQSY          Annals of the IQSY
AnIPS          Annals of the Israel Physical Society
AnLow          Annals of the Lowell Observatory
NYASA          Annals of the New York Academy of Sciences
AnLL           Annals of the Observatory of Lucien Libert
AnLun          Annals of the Observatory of Lund
AnLuS          Annals of the Observatory of Lund Supplement
APFUS          Annals of the Physics Faculty of the University of Sofia
AnOLL          Annals of the Private Observatory of Lucien Libert
AnEdi          Annals of the Royal Observatory, Edinburgh
AnSPC          Annals of the Solar Physics Observatory Cambridge England
AnTok          Annals of the Tokyo Astronomical Observatory
AnUCP          Annals of the University of Craiova Physics AUC
AnApS          Annals of Applied Statistics
AnGp           Annals of Geophysics
AnGla          Annals of Glaciology
AnHar          Annals of Harvard College Observatory
AnMat          Annals of Mathematics
AnPhy          Annals of Physics
AnCGH          Annals of Royal Observatory, Cape of Good Hope
AnSci          Annals of Science
AnSSM          Annals of Solid and Structural Mechanics
AnSta          Annals of Statistics
AWUTP          Annals of West University of Timisoara - Physics
YalAR          Annual report of the Astronomer of the Winchester Observatory of Yale College
MMAAR          Annual Report of the Maria Mitchell Association
ARAOJ          Annual Report of the National Astronomical Observatory of Japan
WinAR          Annual Report of the Windsor Observatory, New South Wales
ARAC           Annual Review of Analytical Chemistry
ARA&A          Annual Review of Astronomy and Astrophysics
ARCMP          Annual Review of Condensed Matter Physics
AREPS          Annual Review of Earth and Planetary Sciences
AnRE           Annual Review of Energy
AnRFM          Annual Review of Fluid Mechanics
ARIST          Annual Review of Information Science and Technology
ARMS           Annual Review of Marine Science
AnRMS          Annual Review of Materials Science
ARNPS          Annual Review of Nuclear and Particle Science
ARPC           Annual Review of Physical Chemistry
AnMN           Antarctic Meteorite Newsletter
AMR            Antarctic Meteorite Research
Antk           Antarktika
Anten          Antenny
AntAs          The Antiquarian Astronomer
IORAS          Anuario publicado pelo Imperial Observatorio do Rio de Janeiro Suplemento
ApAN           Apatity Akademiia Nauk SSSR
ApKF           Apatity Kol skii Filial AN SSSR
Apei           Apeiron
APLM           APL Materials
APLP           APL Photonics
ApMat          Aplikace Matematiky, Applied Mathematics
AppAn          Applicable Analysis
ApAc           Applied Acoustics
ApCM           Applied Composite Materials
ACESJ          Applied Computational Electromagnetics Society Journal
ApEn           Applied Energy
ApEnM          Applied Environmental Microbiology
ApGeo          Applied Geophysics
ApHyd          Applied Hydrogeology
AMat           Applied Mathematics
ApMM           Applied Mathematics and Mechanics
ApMaC          Applied Mathematics Computation
ApMaL          Applied Mathematics Letters
ApMaM          Applied Mathematics Mechanics English Edition
ApMaO          Applied Mathematics Optimization
AMM            Applied Mechanics and Materials
ApMRv          Applied Mechanics Reviews
ApMic          Applied Microbiology
ApMT           Applied Microgravity Technology
ApNan          Applied Nanoscience
ApNM           Applied Numerical Mathematics
ApOpt          Applied Optics
ApPhy          Applied Physics
ApPhA          Applied Physics A: Materials Science & Processing
ApPhB          Applied Physics B: Lasers and Optics
ApPPL          Applied Physics B Photophysics Laser Chemistry
ApPhC          Applied Physics Communications
APExp          Applied Physics Express
ApPhL          Applied Physics Letters
ApPhR          Applied Physics Research
ApPRv          Applied Physics Reviews
ApScR          Applied Scientific Research
ApSRA          Applied Scientific Research Section A
ApSRB          Applied Scientific Research Section B
ApSE           Applied Solar Energy
ApSpe          Applied Spectroscopy
ApSRv          Applied Spectroscopy Reviews
ApSup          Applied Superconductivity
ApSS           Applied Surface Science
ApWS           Applied Water Science
AJSE           Arabian Journal of Science Engineering
Arch           Archaeoastronomy
ArchS          Archaeoastronomy Supplement
ASBTV          Archenhold-Sternwarte Berlin-Treptow, Vortrage Schr.
ArElU          Archiv Elektronik und Uebertragungstechnik
ArMaN          Archiv for Mathematik og Naturvidenskab
AMGBK          Archiv Meteorologie Geophysik und Bioklimatologie Serie B Klimatologie und Umweltmeteorologie Strahlungsforschung
AMGBS          Archiv Meteorologie Geophysik und Bioklimatologie Serie Meteorologie und Geophysik
ArMeS          Archiv of Mechanics, Archiwum Mechaniki Stosowanej
AHES           Archive for History of Exact Sciences
ArRMA          Archive for Rational Mechanics and Analysis
AAM            Archive of Applied Mechanics
ArAco          Archives Acoustics
ArS            Archives des Sciences
ArSPN          Archives des Sciences Physiques et Naturelles
AMGBA          Archives for Meteorology Geophysics and Bioclimatology Series A Meteorology and Atmopsheric Physics
AMGBB          Archives for Meteorology Geophysics and Bioclimatology Series B Theoretical and Applied Climatology
ArNSc          Archives Neerlandaises des Sciences Exactes et Naturelles
AHEEM          Archives of Hydro-Engineering and Environmental Mechanics
AMTM           Archives of Mechanical Technology and Materials
ArMiS          Archives of Mining Sciences
ArTh           Archives of Thermodynamics
ArTr           Archives of Transport
ArCom          Archivum Combustionis
ArAku          Archiwum Akustyki
ArAuT          Archiwum Automatyki i Telemechaniki
ArBuM          Archiwum Budowy Maszyn
ArEle          Archiwum Elektrotechniki
ArPSp          Archiwum Procesow Spalania
ArTSp          Archiwum Termodynamiki i Spalania
AAAR           Arctic, Antarctic and Alpine Research
ArA            Arkiv for Astronomi
ArG            Arkiv for Geofysik
ArM            Arkiv for Matematik
ArMAF          Arkiv for Matematik, Astronomi och Fysik
ArJPh          Armenian Journal of Physics
ArtSa          Artificial Satellites
astro ph       ArXiv Astrophysics e-prints
arXiv          ArXiv e-prints
gr qc          ArXiv General Relativity and Quantum Cosmology e-prints
hep ex         ArXiv High Energy Physics - Experiment e-prints
hep lat        ArXiv High Energy Physics - Lattice e-prints
hep ph         ArXiv High Energy Physics - Phenomenology e-prints
hep th         ArXiv High Energy Physics - Theory e-prints
math ph        ArXiv Mathematical Physics e-prints
math           ArXiv Mathematics e-prints
nucl ex        ArXiv Nuclear Experiment e-prints
nucl th        ArXiv Nuclear Theory e-prints
physics        ArXiv Physics e-prints
ASHRA          ASHRAE Journal
AsJPh          Asian Journal of Physics
APJAS          Asia-Pacific Journal of Atmospheric Sciences
ATJEM          ASME Transactions Journal Engineering Materials and Technology
ATJDS          ASME Transactions Journal of Dynamic Systems and Measurement Control B
ATJEl          ASME Transactions Journal of Electronic Packaging
ATJEG          ASME Transactions Journal of Engineering Gas Turbines and Power
ATJEP          ASME Transactions Journal of Engineering Power
ATJFE          ASME Transactions Journal of Fluids Engineering
ATJHT          ASME Transactions Journal of Heat Transfer
ATJLT          ASME Transactions Journal of Lubrication Technology
ATJSE          ASME Transactions Journal of Solar Energy and Engineering
ATJTr          ASME Transactions Journal of Tribology
ATJTu          ASME Transactions Journal of Turbomachinery
ATJVA          ASME Transactions Journal of Vibration Acoustics
ATJAM          ASME Transactions Series E Journal of Applied Mechanics
AAABS          Asociacion Argentina de Astronomia La Plata Argentina Book Series
ATMAB          Association Technique Maritime et Aeronautique Bulletin
ATMAS          Association Technique Maritime et Aeronautique Session Paris France ONERA TP
Aster          Aster
StNws          ASTM Standardization News
ASTRP          ASTRA Proceedings
AsBio          Astrobiology
AISAO          Astrofizicheskie Issledovaniia Izvestiya Spetsial'noj Astrofizicheskoj Observatorii
AISof          Astrofizicheskie Issledovaniya Sofia
Afz            Astrofizika
Agrph          The Astrograph
AAfz           Astrometriia i Astrofizika
Anews          ASTRON Newsletter
AsAc           Astronautica Acta
AsAer          Astronautics Aeronautics
Asnau          Astronautik
Astr           The Astronomer
ATel           The Astronomer's Telegram
AsUAI          Astronomia. La rivista dell' Unione Astrofili Italiani
Astnm          Astronomia UAI
A&AT           Astronomical and Astrophysical Transactions
USNOM          Astronomical and Meteorological Observations made at the U.S. Naval Observatory
ACiCh          Astronomical Circular
ACMan          Astronomical Contributions from the University of Manchester
TamCo          Astronomical Contributions from the University of South Florida Tampa
adass          Astronomical Data Analysis Software and Systems
ADCBu          Astronomical Data Center Bulletin
AstHe          Astronomical Herald
AJ             The Astronomical Journal
AJS            The Astronomical Journal Supplement
AsNot          Astronomical Notices
RGAO           Astronomical Observations made at the Royal Observatory at Greenwich
USNOA          Astronomical Observations made at the U.S. Naval Observatory
UCLAP          Astronomical Papers University of California Los Angeles
AReg           Astronomical register
AR&T           Astronomical Research and Technology
AstRv          The Astronomical Review
AstSR          Astronomical School's Report
AVest          Astronomicheskii Vestnik
AVISS          Astronomicheskii Vestnik Issledovaniia Solnechnoi Sistemy
AZh            Astronomicheskii Zhurnal
ATsir          Astronomicheskij Tsirkulyar
KazOB          Astronomicheskoj Observatorii Kazan Byulleten
AsSch          Astronomie in der Schule
A&R            Astronomie und Raumfahrt
AAAN           Astronomische Abhandlungen als Erganzungshefte zu den Astronomische Nachrichten
AAHam          Astronomische Abhandlungen der Hamburger Sternwarte
ABMun          Astronomische Beobachtungen angestellt auf der K. Sternwarte zu Bogenhausen bei Muenchen
ABSBe          Astronomische Beobachtungen auf der Koniglichen Sternwarte zu Berlin
ABKie          Astronomische Beobachtungen auf der Sternwarte der Koeniglichen Christian-Albrechts-Universitaet zu Kiel
MiZur          Astronomische Mitteilungen der Eidgenössischen Sternwarte Zurich
MiBre          Astronomische Mitteilungen der Koeniglichen Universitaets-Sternwarte zu Breslau
MiGoe          Astronomische Mitteilungen der Universitaets-Sternwarte zu Goettingen
AN             Astronomische Nachrichten
ANS            Astronomische Nachrichten Supplement
MitSZ          Astronomischen Mitteilungen Eidgen. Sternwarte Zurich
AJB            Astronomischer Jahresbericht
MiARI          Astronomisches Rechen-Institut Heidelberg Mitteilungen Serie A
MiARB          Astronomisches Rechen-Institut Heidelberg Mitteilungen Serie B
AZWis          Astronomisches Zirkular der Akademie der Wissenschaften der UdSSR
ATi            Astronomisk Tidsskrift
As&Ge          Astronomiya i geodeziya
Ast            Astronomy
Astro          Astronomy
A&A            Astronomy and Astrophysics
A&AA           Astronomy and Astrophysics Abstracts Heidelberg
AstAp          Astronomy and Astro-Physics (formerly The Sidereal Messenger)
A&ARv          Astronomy and Astrophysics Review
A&AS           Astronomy and Astrophysics Supplement Series
A&C            Astronomy and Computing
A&G            Astronomy and Geophysics
ADIL           Astronomy Data Image Library
AEdRv          Astronomy Education Review
AExpr          Astronomy Express
AstL           Astronomy Letters
AsNow          Astronomy Now
AstQ           Astronomy Quarterly
ARep           Astronomy Reports
AASPP          Astrononomy and Astrophysics Series
APh            Astroparticle Physics
ApNr           Astrophysica Norvegica
AstBu          Astrophysical Bulletin
ApInv          Astrophysical Investigations
ApJ            The Astrophysical Journal
ApJS           The Astrophysical Journal Supplement Series
ApL            Astrophysical Letters
ApL&C          Astrophysical Letters and Communications
Ap             Astrophysics
ASPRv          Astrophysics and Space Physics Reviews
Ap&SS          Astrophysics and Space Science
ApSSP          Astrophysics and Space Science Proceedings
ASSP           Astrophysics and Space Science Proceedings
ApSSS          Astrophysics and Space Science Supplement
ASTRA          Astrophysics and Space Sciences Transactions
MKAtl          Astrophysics monographs University of Chicago Press
ArBei          Astrophysics Reports Publications of the Beijing Astronomical Observatory
asd  soft      Astrophysics Software Database
ascl soft      Astrophysics Source Code Library
ApT            Astrophysics Today
AstPo          Astropolitics
ATTTJ          AT T Technical Journal
BLabR          AT&T Bell Laboratories Record
AJSEd          Atlas Journal of Science Education
AtlVS          Atlas Poiskovykh Kart Peremennykh Zvezd
Atmos          Atmosphere
AtO            Atmosphere Ocean
AtOpt          Atmosphere Optics
AtOO           Atmospheric and Oceanic Optics
ACP            Atmospheric Chemistry & Physics
ACPD           Atmospheric Chemistry & Physics Discussions
AtmEn          Atmospheric Environment
AMT            Atmospheric Measurement Techniques
AMTD           Atmospheric Measurement Techniques Discussions
AtmRe          Atmospheric Research
AtSc           Atmospheric Science
AtScL          Atmospheric Science Letters
AtmTe          Atmospheric Technology
atnf prop      ATNF Proposal
AD             Atomic Data
ADNDT          Atomic Data and Nuclear Data Tables
AtERv          Atomic Energy Review
AtPhy          Atomic Physics
AtST           Atomisation Spray Technology
AtKe           Atomkernenergie
AtEn           Atomnaia Energiia
AVET           Atomno Vodorodnaia Energetika i Tekhnologiia
Atoms          Atoms
ATR            ATR Australian Telecommunication Research
AALST          Atti Accad. Ligure Sci. Lett.
AAPon          Atti Accad. Pontaniana
AAST           Atti Accad. Sco. Torino I
AurPh          Auroral physics
AuJA           Australian Journal of Astronomy
AJCh           Australian Journal of Chemistry
AuJES          Australian Journal of Earth Sciences
AuJPh          Australian Journal of Physics
AuJPA          Australian Journal of Physics Astrophysical Supplement
AuSRA          Australian Journal of Scientific Research A Physical Sciences
AuMSJ          Australian Mathematical Society Journal Series B -- Applied Mathematics
AuMM           Australian Meteorological Magazine
ACTAp          Automatic Control Theory Applications
Autom          Automatica
AuRob          Autonomous Robots
AvSeM          Aviation Space and Environmental Medicine
AvWST          Aviation Week Space Technology
AvKos          Aviatsiia i Kosmonavtika
AvTek          Aviatsionnaia Tekhnika
AvTel          Avtomatika i Telemekhanika
AvPE           Avtomatizatsiia Proektirovaniia Elektronike
Avtme          Avtometriia
AzAJ           Azerbaijani Astronomical Journal
BBUSS          Babes Bolyai Universitas Studia Series Mathematica
BBUSM          Babes Bolyai Universitas Studia Series Physica
BaPhL          Balkan Physics Letters
BaltA          Baltic Astronomy
BAVSR          BAV Rundbrief - Mitteilungsblatt der Berliner Arbeits-gemeinschaft fuer Veraenderliche Sterne
BAWMN          Bayerische Akademie Wissenschaften mathematisch naturwissenschaftliche Klasse Sitzungsberichte
BayAn          Bayesian Analysis
BBCEn          BBC Engineering
BeSN           Be Star Newsletter
BRMIC          Behavior Research Methods Instruments and Computers
BIT            Behaviour & Information Technology
BUAAJ          Beijing University Aeronautics and Astronautics Journal
BePl           Beitraege Plasmaphysik
BeiGe          Beitraege zur Geophysik
BeiMP          Beitraege zur Mineralogie und Petrographie
BROGS          Belgian Royal Observatory Communications Series Geophysics Series
BKAD           Beobachtungen der Kaiserlichen Universitaets-Sternwarte Dorpat
BKUJ           Beobachtungen der Kaiserlichen Universitaets-Sternwarte Jurjew
BESBe          Beobachtungs-Ergebnisse der Koniglichen Sternwarte zu Berlin
ANZi           Beobachtungs-Zirkular der Astronomischen Nachrichten
BBGPC          Berichte der Bunsen-Gesellschaft Physical Chemistry Chemical Physics Berichte
BADPG          Berlin East Germany Akademie Verlag GmbH Ergebnisse Plasmaphysik und Gaselektronik
BAVMM          Berlin East Germany Akademie Verlag GmbH Shriftenreihe des Zentralinstituts Mathematik und Mechanik
BGBGM          Berlin Gebrueder Borntraeger Geoexploration Monographs Series
BAVSM          Berliner Arbeitsgemeinschaft fuer Veraenderliche Sterne - Mitteilungen
BerAJ          Berliner Astronomisches Jarbuch
BeElM          Beskontaktnye Elektricheskie Mashiny
AstBa          Biblioteca "Astrei Basarabene"
BEPM           Bielefeld Encounters in Physics and Mathematics
BdWis          Bild der Wissenschaften
BiLuf          Bildmessung und Luftbildwessen
BioFa          Biofabrication
BGeo           Biogeosciences
BGD            Biogeosciences Discussions
BMNAS          Biographical Memoirs National Academy of Sciences
BMFRS          Biographical Memoirs of Fellows of the Royal Society
BiBi           Bioinspiration and Biomimetics
BMP            Biological and Medical Physics
BioMa          Biomedical Materials
Bion           Bionika
BpJ            Biophysical Journal
BpRL           Biophysical Reviews and Letters
BpBeS          Biophysics and Bioengineering Series
Biopk          Biophysik
BioSc          BioScience
BOTor          Biuletyn Obserwatoium Astronomicznego Uniwersytetu M. Kopernika w Toruniu
BITad          Biulletini of the Astronomical Institute Akademiia Nauk Tadzhikskoi
BIAst          Bjull. Inst. Astrofizikii
BlazD          BLAZAR Data
BAAA           Boletin de la Asociacion Argentina de Astronomia La Plata Argentina
BAOM           Boletin de la Astronomico Observatorio de Madrid
BOTT           Boletin de los Observatorios Tonantzintla y Tacubaya
BIMAF          Boletin del Instituto de Matematica Astronomica y Fisica Universidad Nacional de Cordoba Argentina
BITon          Boletin del Instituto de Tonantzintla
BMOE           Boletin mensual del Observatorio del Ebro
BROA           Boletin Real Instituto y Observatorio de la Armada (San Fernando, Cadiz)
BlDok          Bolgarska Akademiia Nauk Doklady
BoSAI          Bollettino della Societa Astronomica Italiana
BGSA           Bollettino Geod. Scienzi Affini
BoLMe          Boundary-Layer Meteorology
BVVSA          Bratislava Veda Vydavatelstvo Slovenskej Akademie Vied
BFWSG          Braunschweig Friedr Vieweg und Sohn GmbH
BTUM           Braunschweig Technische Universitaet Mitteilungen
BrJPh          Brazilian Journal of Physics
BrWK           Brennstoff Waerme Kraft
BJHS           The British Journal for the History of Science
BJAP           British Journal of Applied Physics
BTE            British Telecommunications Engineering
BIRM           Brussels Institute Royal Meteorologique de Belgique
BSSR           AN BSSR Institut Teplo i Massoobmena Vsesoiuznaia Konferentsiia Teplomassoobmenu Minsk Belorussian SSR Preprint
BuAkK          Budapest Akademiai Kiado
BlgAJ          Bulgarian Astronomical Journal
BlGJ           Bulgarian Geophysical Journal
BlJMH          Bulgarian Journal of Meteorology and Hydrology
BlJPh          Bulgarian Journal of Physics
BlJPS          Bulgarian Journal of Physics Supplement
BlGeo          Bulgarska Akademiia Naukite Geofizichni Institut Izvestiia
BlTek          Bulgarska Akademiia Naukite Institut Tekhnicheska Kibernetika Izvestiia
BlMat          Bulgarska Akademiia Naukite Matematicheski Institut Izvestiia
BlSpi          Bulgarska Akademiia Naukite Spisanie
BlTse          Bulgarska Akademiia Naukite Tsentralna Laboratoriia Geodeziia Izvestiia
BlGSp          Bulgarsko Geofizichno Spisanie
BAFOE          Bulletin Association Fran. Obs. Etoiles Variables
BuAst          Bulletin Astronomique
BABel          Bulletin Astronomique de Belgrade
BuAsR          Bulletin Astronomique, Revue Generale des Travaux Astronomiques
BuAsI          Bulletin Astronomique, Serie I
BuChr          Bulletin Chronometrique (Besancon)
BCSAB          Bulletin Cl. Science Academy Royal de Belgique
BCrAO          Bulletin Crimean Astrophysical Observatory
BSAF           Bulletin de la Societe Astronomique de France
BSAFR          Bulletin de la Societe Astronomique de France et Revue Mensuelle d'Astronomie, de Meteorologie et de Physique du Globe
BSAL           Bulletin de la Societe Astronomique de Liege
BSBA           Bulletin de la Societe Belge d'Astronomie
BSASP          Bulletin de la Societe des Amis des Sciences et des Lettres de Poznan
BSRSL          Bulletin de la Societe Royale des Sciences de Liege
BMai           Bulletin de la Station Astrophotographique de Mainterne
BAPSS          Bulletin de l'Academie Polonaise des Sciences Series des Sciences Mathematiques Astronomiques et Physiques
BARB           Bulletin de l'Academie Royale de Belgique
AFOEV          Bulletin de l'Association Francaise d'Observateurs d'Etoiles Variables
BOBeo          Bulletin de l'Observatoire Astronomique de Belgrade
BBSAG          Bulletin der Bedeckungsveraenderlichen-Beobachter der Schweizerischen Astronomischen Gesellschaft
BIEBe          Bulletin d'Information d'Etoiles Be
BIBGI          Bulletin d'Information du Bureau Gravimetrique International
BICDS          Bulletin d'Information du Centre de Donnees Stellaires
BCFHT          Bulletin d'information du telescope Canada-France-Hawaii
BGeod          Bulletin Geodesique
BGNS           Bulletin Geodesique, Nouvelle Series
BOPul          Bulletin (Izvestiya) de l'Observatoire Central a Poulkovo
BuMat          Bulletin Mathematique
BAAPG          Bulletin of the American Association of Petroleum Geologists
BAVSO          Bulletin of the American Association of Variable Stars Observers
BAAS           Bulletin of the American Astronomical Society
BAMaS          Bulletin of the American Mathematical Society
BAMS           Bulletin of the American Meteorological Society
BAPS           Bulletin of the American Physical Society
BAN            Bulletin of the Astronomical Institutes of the Netherlands
BANS           Bulletin of the Astronomical Institutes of the Netherlands Supplement Series
BAICz          Bulletin of the Astronomical Institutes of Czechoslovakia
BAORB          Bulletin of the Astronomical Observatoire Royale de Belgique
IllOB          Bulletin of the Astronomical Observatory of the University of Illinois
BASBr          Bulletin of the Astronomical Society of Brazil
BASI           Bulletin of the Astronomical Society of India
BCAIC          Bulletin of the Central Astronomical Institute of Czechoslovakia
BIMIA          Bulletin of the Institute of Mathematics and Its Applications
BuIPS          Bulletin of the Israel Physical Society
BKobO          Bulletin of the Kobe Marine Observatory Kobe Japan
BuKwa          Bulletin of the Kwasan Observatory, Kyoto
BLPI           Bulletin of the Lebedev Physics Institute
BuLPI          Bulletin of the Lebedev Physics Institute
BuLMS          Bulletin of the London Mathematical Society
BRASP          Bulletin of the Russian Academy of Sciences, Physics
BSAst          Bulletin of the Section of Astronomy
BuSSA          The Bulletin of the Seismological Society of America
BSAE           Bulletin of the Soviet Antarctic Expedition
BuONC          Bulletin of the Special Astrophysical Observatory, Northern Caucasus
BSAO           Bulletin of the Special Astrophysics Observatory
BTasO          Bulletin of the Tashkent Observatory
BTok           Bulletin of the Tokyo Astronomical Observatory
BToIT          Bulletin of the Tokyo Institute of Technology
BUBes          Bulletin of the University of Besancon Observatory
BYam           Bulletin of the Yamagata University Yamagata Japan
YerOB          Bulletin of the Yerkes Observatory of the University of Chicago
BuGeo          Bulletin of Geosciences
BKoAS          Bulletin of Korean Astronomical Society
BPAS           Bulletin of Pure and Applied Science (Physics)
BUEOP          Bulletin of Ukrainian Earth Orientation Parameters Laboratory
BVol           Bulletin of Volcanology
BCNRS          Bulletin Signaletique - Centre National de la Recherche Scientifique
BIHCD          Bureau Internationale Heure, Paris, Circulaire
BDus           Byulleten' Instituta Astrofiziki Dushanbe Akademiya Nauk Tadzhikskoj SSR
BITA           Byulleten' Instituta Teoreticheskoj Astronomii (Leningrad)
BStaO          Byulleten' Stalinabadskoj Astronomicheskoj Observatorii Akademiya Nauk Tadzhikskoj SSR
BSolD          Byulletin Solnechnye Dannye Akademie Nauk SSSR
ByuRe          Byurakan Astrophysical Observatory Armenia USSR Reprints
CahPh          Cahiers de Physique
CAS            Cambridge Astrophysics Series
CMPNC          Cambridge Monographs on Particle Physics, Nuclear Physics and Cosmology
CMPPh          Cambridge Monographs on Plasma Physics
CTMPC          Cambridge Topics in Mineral Physics and Chemistry
BCNRC          Canada National Research Council Division Mechanical Engineering National Aeronautical Establishment Quarterly Bulletin
CaASJ          Canadian Aeronautics and Space Journal
CASJ           Canadian Aeronautics and Space Journal
CASJQ          Canadian Aeronautics and Space Journal Quarter
CEEJ           Canadian Electrical Engineering Journal
CIPSG          Canadian Information Processing Society Graphics Interface
CJChE          Canadian Journal of Chemical Engineering
CaJCh          Canadian Journal of Chemistry
CaJES          Canadian Journal of Earth Sciences
CJECE          Canadian Journal of Electrical Computer Engineering
CaJPh          Canadian Journal of Physics
CaJPS          Canadian Journal of Physics Supplement
CaJRS          Canadian Journal of Remote Sensing
CJSMT          Canadian Journal of Science Mathematics and Technology Education
CaRes          Cancer Research
CPhD           Cape Photographic Durchmusterung
GCRV           Carnegie Institute Washington D.C. Publication
CarOB          Carter Observatory Wellington New Zealand Astronomical Bulletins
CASI           CASI Transactions
CCDA           CCD Astronomy
CEAS           CEAS Space Journal
CEGB           CEGB Research
CeMec          Celestial Mechanics
CeMDA          Celestial Mechanics and Dynamical Astronomy
Cent           Centaurus
CBET           Central Bureau Electronic Telegrams
CEAB           Central European Astrophysical Bulletin
CEJE           Central European Journal of Engineering
CEJG           Central European Journal of Geosciences
CEJPh          Central European Journal of Physics
CCpFS          Ceskoslovensky Casopis pro Fyziku Sekce
CKH            Chagyo Kenkyu Hokoku (Tea Research Journal)
Chall          Challenges
ChNew          Chandra News
Chaos          Chaos
CSF            Chaos Solitons and Fractals
ChCom          Chemical Communications
ChEnC          Chemical Engineering Communications
ChEnN          Chemical Engineering News
ChEnS          Chemical Engineering Science
ChGeo          Chemical Geology
CP             Chemical Physics
CPL            Chemical Physics Letters
CPSS           Chemical Physics of Solid Surfaces
CPR            Chemical Physics Reports
ChRv           Chemical Reviews
ChEG           Chemie der Erde / Geochemistry
CEJ            Chemistry A European Journal
ChOE           China Ocean Engineering
ChRST          China Rept Sci Technol JPRS CST
ChA            Chinese Astronomy
ChA&A          Chinese Astronomy and Astrophysics
ChIEJ          Chinese Institute of Engineers Journal
ChJA           Chinese Journal of Aeronautics
ChJAA          Chinese Journal of Astronomy and Astrophysics
ChJAS          Chinese Journal of Astronomy and Astrophysics Supplement
ChJCP          Chinese Journal of Chemical Physics
ChJG           Chinese Journal of Geophysics
ChJIR          Chinese Journal of Infrared Research
ChJL           Chinese Journal of Lasers
ChJLB          Chinese Journal of Lasers B
CJLTP          Chinese Journal of Low Temperature Physics
ChJME          Chinese Journal of Mechanical Engineering
ChJNP          Chinese Journal of Nuclear Physics
ChJOL          Chinese Journal of Oceanology and Limnology
ChJPh          Chinese Journal of Physics
ChJS           Chinese Journal of Semiconductors
ChJSS          Chinese Journal of Space Science
ChOpL          Chinese Optics Letters
ChPhy          Chinese Physics
ChPhB          Chinese Physics B
ChPhC          Chinese Physics C
ChPhL          Chinese Physics Letters
ChSBu          Chinese Science Bulletin
ChSAJ          Chinese Society of Astronautics Journal
ChSMJ          Chinese Society of Mechanical Engineers Journal
ChSST          Chinese Space Science Technology
CMDRG          Chislennye Metody Dinamike Razrezhennykh Gazov
CHOCS          CHOCS
CITM           Chubu Institute Technology Memoirs
CIDA           CIDA
Ciel           Le Ciel
C&E            Ciel et Espace
C&T            Ciel et Terre
CTE            Ciencias de la Tierra y del Espacio
CiInf          Circ. Inf.
CiSSV          Circolare Interna della Sezione Stelle Variabili dell'Unione Astrofili Italiani
CSSP           Circuits Systems and Signal Processing
CoMar          Circulaires de l'Observatoire de Marseille
CiARI          Circular of the Astronomisches Recheninstitut
CiBAA          Circular of the British Astronomical Association
CiUO           Circular of the Union Observatory Johannesburg
CiPoJ          Circumpolar Journal
CEEng          Civil And Environmental Engineering Reports
CEER           Civil And Environmental Engineering Reports
CQGra          Classical and Quantum Gravity
CCM            Clays and Clay Minerals
ClDy           Climate Dynamics
CliPa          Climate of the Past
CliPD          Climate of the Past Discussions
ClCh           Climatic Change
CPPM           Clinical Physics and Physiological Measurement
CNRAe          CNR Aeritalia S
CODAB          CODATA Bulletin
Coel           Coelum Periodico Bimestrale per la Divulgazione dell'Astronomia
COP            Coherent Optical Phenomena
CPh            Coherent Phenomena
ColSu          Colloids and Surfaces
CoFl           Combustion and Flame
CESW           Combustion, Explosion and Shock Waves
CST            Combustion Science and Technology
CTM            Combustion Theory and Modelling
CBOAA          Comet Bulletin of the Oriental Astronomical Association
CCCUK          Comet Circular of the Chevchenkov University Kiev
CNSMP          Comet News Service, McDonnell Planetarium
CPMCM          Commentationes Physico-Mathematicae et Chemico-Medicae
ComMP          Comments in Modern Physics
ComAp          Comments on Astrophysics
CoASP          Comments on Astrophysics and Space Physics
CoAMP          Comments on Atomic and Molecular Physics
CoCMP          Comments on Condensed Matter Physics
CoNPP          Comments on Nuclear and Particle Physics
CoPPC          Comments on Plasma Physics and Controlled Fusion
ComSp          Commercial Space
CoKon          Commmunications of the Konkoly Observatory Hungary
CAPJ           Communicating Astronomy with the Public Journal
ComBr          Communication Broadcasting
Commu          Communications
CoORB          Communications de l'Observatoire Royal de Belgique
MonAP          Communications du Departement d'Astrophysique de la Faculte des Sciences de Mons Mons Astrophysical Papers
CoDDO          Communications from the David Dunlap Observatory
CoROE          Communications from the Royal Observatory Edinburgh
CoStA          Communications from the University Observatory St Andrews Scotland
CEST           Communications Gillies Inc Electronic Systems in Transportation
CANM           Communications in Applied Numerical Methods
CoAst          Communications in Asteroseismology
CCoPh          Communications in Computational Physics
CMaPh          Communications in Mathematical Physics
CNSNS          Communications in Nonlinear Science and Numerical Simulations
CNME           Communications in Numerical Methods in Engineering
CPAM           Communications in Pure Applied Mathematics
CoTPh          Communications in Theoretical Physics
CoAnk          Communications of the Department of Astronomy of Ankara University
CoLPL          Communications of the Lunar and Planetary Laboratory
CoLon          Communications of the University of London Observatory
CRLJ           Communications Research Laboratory Journal
CRLRv          Communications Research Laboratory Review
ComSo          Communications Society
CmpSt          Composite Structures
Compo          Composites
CmpEn          Composites Engineering
CmpMa          Composites Manufacturing
ComST          Composites Science Technology
CRSPH          Compte Rendu des Seances de la Societe de Physique et d'Histoire Naturelle de Geneve
CR             Comptes Rendus Academie des Sciences (serie non specifiee)
CRASE          Comptes Rendus de l'Académie des Sciences - Series IIA - Earth and Planetary Science
CRABS          Comptes Rendus de l'Academie Bulgare des Sciences
CRGeo          Comptes Rendus Geoscience
CRMat          Comptes Rendus Mathematique
CRMec          Comptes Rendus Mecanique
CRPhy          Comptes Rendus Physique
CRJS           Comptes Rendus sur les Journees de Strasbourg
ComAC          Computational Astrophysics and Cosmology
ComMS          Computational Materials Science
CMMPh          Computational Mathematics and Mathematical Physics
CompM          Computational Mechanics
CPM            Computational Particle Mechanics
CS&D           Computational Science and Discovery
CSMA           Computational Structural Mechanics and Applications
Compr          Computer
CGIP           Computer Graphics Image Processing
CompJ          The Computer Journal
CMAME          Computer Methods in Applied Mechanics and Engineering
CoPhC          Computer Physics Communications
CoPhR          Computer Physics Reports
CSEd           Computer Science Education
CVGIP          Computer Vision Graphics and Image Processing
CAD            Computer-Aided Design
CEE            Computers and Electrical Engineering
CF             Computers and Fluids
CG             Computers and Geosciences
CMwA           Computers and Mathematics with Applications
CoStr          Computers and Structures
ComPh          Computers in Physics
Compu          Computing
CSE            Computing in Science and Engineering
ComSE          Computing Systems in Engineering
COMTR          COMSAT Technical Review
CoCoi          Comunicacoes do Observatonio Astronomico da Universidade de Coimbra
CoMRA          Concepts in Magnetic Resonances A
CoMRB          Concepts in Magnetic Resonances B
CMPhy          Condensed Matter Physics
CGDAM          Conformal Geometry and Dynamics of the American Mathematical Society
CTmp           Connaissance des Temps
ConSc          Connection Science
CoFra          Consiglio Nazionale delle Ricerche Italia. Laboratorio di Astrofisica Frascati Roma Contributi
ConCP          Contemporary Concepts in Physics
ConPh          Contemporary Physics
CTGeo          Contemporary Trends in Geoscience
CSR            Continental Shelf Research
CMT            Continuum Mechanics and Thermodynamics
CoAsi          Contributi dell'Osservatorio Astrofisica dell'Universita di Padova in Asiago
CoIAP          Contributions de l'Institut d'Astrophysique de Paris Serie A
CoMil          Contributions dell'Osservatorio Astrononia di Milano-Merate
CoThe          Contributions from the Astronomical Department of the University of Thessaloniki
CoBos          Contributions from the Bosscha Observervatory
CoCam          Contributions from the Cambridge Observatory England
CoTol          Contributions from the Cerro Tololo Inter-American Observatory
CoTok          Contributions from the Department of Astronomy University of Tokyo
CoDAO          Contributions from the Dominion Astrophysical Observatory in Victoria
CoDun          Contributions from the Dunsink Observatory Dublin Ireland
CoKyo          Contributions from the Institute of Astrophysics and Kwasan Observatory Kyoto
CoKit          Contributions from the Kitt Peak National Observatory
CoKwa          Contributions from the Kwasan and Hida Observatories University of Kyoto
CoMcD          Contributions from the McDonald Observatory University of Texas Fort Davis
CMWCI          Contributions from the Mount Wilson Observatory / Carnegie Institution of Washington
CoPri          Contributions from the Princeton University Observatory
CoRut          Contributions from the Rutherford Observatory of Columbia University New York
CoWas          Contributions from the Washburn Observatory of the University of Wisconsin
CoSka          Contributions of the Astronomical Observatory Skalnate Pleso
CoSkL          Contributions of the Astronomical Observatory Skalnate Pleso Letters
CoSkS          Contributions of the Astronomical Observatory Skalnate Pleso Supplement
CoLou          Contributions of the Louisiana State University Observatory Baton Rouge Louisiana
CONMS          Contributions of the Observatory of New Mexico State University, Las Cruces Special Series
CoBrn          Contributions of the Public Observatory and Planetarium in Brno
CSASG          Contributions of the Slovak Academy Sciences Geophysical Institute
CoWat          Contributions of the University of Waterloo Observatory
CoVVO          Contributions of the Van Vleck Observatory
CoLic          Contributions of Lick Observatory
CLic2          Contributions of Lick Observatory, Series II
CoPer          Contributions of Perkins Observatory
ConAP          Contributions to Atmospheric Physics/Beitraege zur Physik Atmosphaere
CoGG           Contributions to Geophysics and Geodesy
CoMP           Contributions to Mineralogy and Petrology
CoPP           Contributions to Plasma Physics
CoCom          Control and Computers
CorRe          Coral Reefs
CAGHS          Correspondance Astronomique, Geographique, Hydrographique et statistique
CosEl          Cosmic Electrodynamics
CosRe          Cosmic Research
CosSe          Cosmic Search
Cosmo          COSMOS
CIBu           COSPAR Information Bulletin
CRB            C.R. Acad. Sci. Ser. B1
CRSSM          Critical Reviews in Solid State & Materials Sciences
Cryo           Cryogenics
TCry           The Cryosphere
TCD            The Cryosphere Discussions
CryRp          Crystallography Reports
CSSE           Cultural Studies of Science Education
CuCo           Culture and Cosmos
CAP            Current Applied Physics
CNan           Current Nanoscience
COSSM          Current Opinion in Solid State and Materials Science
CSci           Current Science
CLS            Curved and Layered Structures
CzJPh          Czechoslovak Journal of Physics
CzJPS          Czechoslovak Journal of Physics Supplement
CzMJ           Czechoslovak Mathematical Journal
DatSJ          Data Science Journal
DSR            Deep Sea Research
DSRA           Deep Sea Research A
DSROA          Deep Sea Research and Oceanographic Abstracts
DSRB           Deep Sea Research B
DSRI           Deep Sea Research Part I: Oceanographic Research
DSRII          Deep Sea Research Part II: Topical Studies in Oceanography
DSNPR          Deep Space Network Progress Report
Defek          Defektoskopiia
DefEl          Defense Electronics
DMJ            Defense Management Journal
DeScE          Defense Science Electronics
DSJ            Defense Science Journal
DSRMC          Defense Systems Review Military Communications
DSSN           Delta Scuti Star Newsletter
Sterb          Der Sternenbote Monatsschrift fuer Oesterreichs Amateur-astronomen
DGKBA          Deutsche Geodaetische Kommission Bayer. Akad. Wiss.
DGKBB          Deutsche Geodaetische Kommission Bayer. Akad. Wiss. B
DGKGN          Deutsche Geodaetische Kommission Gravity Network West Germany DSGN Data Adjustment
DeHyZ          Deutsche Hydrographische Zeitschrift
DPhyG          Deutsche Physikalische Gesellschaft
DFVLR          DFVLR
DRM            Diamond and Related Materials
DnU            Differentsialnye Uravneniia
DSP            Digital Signal Processing
Dimen          Dimensions
DiSis          Dinamicheskie Sistemy
DPM            Dinamika i Prochnost Mashin
DiRaG          Dinamika razrezhennykh gazov
DIO            DIO
DISA           DISA Information
Disc           Discover
DImTe          Display Imaging Technology
Displ          Displays
DSE            Distributed Systems Engineering
DLGRM          DLGR Magnetofluiddyn
Dlib           D-Lib Magazine
DLRNa          DLR Nachrichten
DOIAP          Documentation des Observateurs Institut d'Astrophysique de Paris
DokAN          Doklady Akad Nauk Minerologia USSR
DoANT          Doklady Akademiia Nauk TadzhSSR
DoBan          Doklady Bolgarskoi Akademiia Nauk
DokES          Doklady Earth Sciences
DorPo          Dornier Post
DSO            Double Star Observer
DSSC           Double Star Section Circulars
DWES           Drinking Water Engineering and Science
DudOR          Dudley Observatory Reports
PODE           Dun Echt Observatory Publications
DunOP          Dunsink Observatory Publications
DunRe          Dunsink Observatory Reprints
IzDus          Dushanbe Izdatel Donish
DynCo          Dynamics and Control
DSCS           Dynamics and Statistics of the Climate System
DyAtO          Dynamics of Atmospheres and Oceans
EaEvS          Earth and Evolution Sciences
EExSc          Earth and Extraterrestrial Sciences
E&PSL          Earth and Planetary Science Letters
E&SS           Earth and Space Science
E&S            Earth in Space
EaInt          Earth Interactions
EM&P           Earth Moon and Planets
EP&S           Earth, Planets, and Space
ESF            Earth Science Frontiers
ESRv           Earth Science Reviews
ESuD           Earth Surface Dynamics
ESuDD          Earth Surface Dynamics Discussions
ESPL           Earth Surface Processes and Landforms
ESD            Earth System Dynamics
ESDD           Earth System Dynamics Discussion
ESSD           Earth System Science Data
ESSDD          Earth System Science Data Discussions
ESE            Earth Systems and Environment
EOAST          Earth-Oriented Applications and Space Technology
EEEV           Earthquake Engineering and Engineering Vibration
EaSci          Earthquake Science
EaFut          Earth's Future
EERSA          East Europe Rept Sci Affairs JPRS
EERST          East European Rept Sci. Technol. JPRS ESA
EBCi           Eclipsing Binaries Circulars
EcGH           Eclogae geologae Helvetii
EcGou          Ecole de Goutelas
Earth          eEarth
EartD          eEarth Discussions
ETATF          Eesti NSV Teaduste Akadeemia Toimetised Fuusika Matemaatika
EObsC          Einstein Observatory Catalog of IPC X-ray Sources
EJSM           e-Journal of Soft Materials
OED            El Observador de Estrellas Dobles
ElUn           El Universo
Elast          Elastic
ECLRv          Electrical Communication Laboratories Review
JElEn          Electrical Engineering of Japan
EOSD           Electro Optical Systems Design
EET            Electrochemical Energy Technology
Elecm          Electromagnetics
EJSta          Electronic Journal of Statistics
EJTP           Electronic Journal of Theoretical Physics
EML            Electronic Materials Letters
ElPro          Electronic Progress
E&C            Electronics and Communications
JElCo          Electronics Communications of Japan
ElL            Electronics Letters
ElP            Electronics Power
ElLC           Electrotechnical Laboratory Circulars
ElW            Electrowaerme International
ElBah          Elektrische Bahnen
E&E            Elektromashinostroenie i Elektrooborudovanie
Elem           Elektromekhanika
Elek           Elektronika
ElTA           Elektronnaia Tekhnika Avtomatike
ElMod          Elektronnoe Modelirovanie
ETRE           Elektrosviaz Telecommunications Radio Engineering Telecommunications
E&M            Elektrotechnik und Maschinenbau
EVest          Elektrotehniski Vestnik
EMCT           EMC Technology
EBBT           Emerging Biochemical and Biophysical Techniques
Endvr          Endeavour
Energ          Energetika
EnAt           Energia es Atomtechnika
EnUK           Energy
EnC            Energy Conversion
ECM            Energy Conversion Management
EnTR           Energy Technology Review
EngAn          Engineering Analysis
EnSci          Engineering and Science
EngCo          Engineering Computations
EnFM           Engineering Fracture Mechanics
EnOp           Engineering Optimization
CEnTp          Engineering Thermophysics China
EntIS          Enterprise Information Systems
Entro          Entropie
Entrp          Entropy
EES            Environmental Earth Sciences
EnEng          Environmental Engineering
EFM            Environmental Fluid Mechanics
EnGeo          Environmental Geology
EnMan          Environmental Management
ER             Environmental Research
ERL            Environmental Research Letters
EnST           Environmental Science Technology
ETWQ           Environmental Toxicology and Water Quality
EOSTr          EOS Transactions
EPJPv          EPJ Photovoltaics
EPJQT          EPJ Quantum Technology
EL             EPL (Europhysics Letters)
EPRIJ          EPRI Journal
eRad           eRadiant, Journal of the Dutch Meteor Society
AnErg          Ergaenzungshefte zu den Astronomischen Nachrichten
ErNW           Ergebnisse der exakten Naturwissenschaften
ESABu          ESA Bulletin
ESAHR          ESA History Study Reports
EIUEN          ESA IUE Newsletter
ESAJ           ESA Journal
ESASM          ESA Scientific & Technical Memoranda
ESAST          ESA Scientific Technical Review
ESATM          ESA Training Manual
EssPh          Essays in Physics
ECMS           Estuarine and Coastal Marine Science
ECSS           Estuarine Coastal and Shelf Science
EUCAS          EUCASS Proceedings Series
EurSS          Eurasian Soil Science
EJASP          EURASIP Journal on Applied Signal Processing
ERST           Europe Report Science Technology
EJEE           European Journal of Engineering Education
EJMF           European Journal of Mechanics B Fluids
EJMS           European Journal of Mechanics Solids
EJPh           European Journal of Physics
EPJA           European Physical Journal A
EPJAS          European Physical Journal A Supplement
EPJAP          European Physical Journal Applied Physics
EPJB           European Physical Journal B
EPJC           European Physical Journal C
EPJCS          European Physical Journal C Supplement
EPJD           European Physical Journal D
EPJE           European Physical Journal E
EPJH           European Physical Journal H
EPJP           European Physical Journal Plus
EPJST          European Physical Journal Special Topics
EuRv           European Review
ESN            European Science Notes
ESOB           European Southern Observatory ESO Bulletin
ESOSP          European Southern Observatory Scientific Preprints
ESOSR          European Southern Observatory Scientific Report
ETTRT          European Transactions Telecommunications Related Technologies
ENews          Europhysics News
EXOSA          EXOSAT Express
ExA            Experimental Astronomy
ExHT           Experimental Heat Transfer
ExM            Experimental Mechanics
ExT            Experimental Techniques
ExTFS          Experimental Thermal Fluid Science
ExFl           Experiments in Fluids
ExG            Exploration Geophysics
Extr           Extraction
PMtv           Facultad de Humanidades y Ciencias Universidad de la Republica Montevideo
FaDi           Faraday Discussions
FaTr           Faraday Transactions
FFEMS          Fatigue and Fracture of Engineering Materials and Structures
F&M            Feinwerktechnik und Messtechnik
FBS            Few-Body Systems
FiIO           Fiber and Integrated Optics
FizEl          Fizicheskaia Elektronika
FiMek          Fizicheskaia Mekhanika
Fiz            Fizika
FizA           Fizika A
FizAS          Fizika Aerodispersnykh Sistem
FizB           Fizika B
FizGV          Fizika Goreniia i Vzryva
FizKO          Fizika i Khimiia Obrabotki Materialov
FizTV          Fizika i Tekhnika Vysokikh Davlenii
FizMM          Fizika Metallov i Metallovedenie
FizMS          Fizika Mnogochastichnykh Sistem
FizNT          Fizika Nizkikh Temperatur
FizPl          Fizika Plazmy
FizSz          Fizika Sz.
FizTT          Fizika Tverdogo Tela
FizZS          Fizika Zhidkogo Sostoianiia
FizKM          Fiziko Khimicheskaia Mekhanika Materialov
FizCh          Fizyki i Chemii Seria Fizyka
FTC            Flow, Turbulence and Combustion
F&CRe          Flower and Cook Observatory Reprints
FNL            Fluctuation and Noise Letters
FRFI           Flug Revue Flugwelt International
FlDy           Fluid Dynamics
FlDyR          Fluid Dynamics Research
FlDyT          Fluid Dynamics Transactions
FlMSR          Fluid Mechanics Soviet Research
Fluid          Fluidika
FluQ           Fluids Quarterly
F&I            Forschung im Ingenieurwesen
F&IER          Forschung im Ingenieurwesen Engineering Research
ForPh          Fortschritte der Physik
ForPW          Fortschritte der Physikalischen Wissenschaften
FoGeo          Fotointerpretacja w Geografii
FoPh           Foundations of Physics
FoPhL          Foundations of Physics Letters
Fract          Fractals
Freq           Frequenz
FrASS          Frontiers in Astronomy and Space Sciences
FrCh           Frontiers in Chemistry
FrEaS          Frontiers in Earth Science
FrMat          Frontiers in Materials
FrP            Frontiers in Physics
FrES           Frontiers of Earth Science
FrMS           Frontiers of Materials Science
FrME           Frontiers of Mechanical Engineering
FMEC           Frontiers of Mechanical Engineering in China
FrPhy          Frontiers of Physics
FrPhC          Frontiers of Physics in China
IzFru          Frunze Izdatel Ilim
FSTJ           Fujitsu Scientific Technical Journal
FNCN           Fullerene Nanotubes and Carbon Nanostructures
FST            Fullerene Science and Technology
FML            Functional Materials Letters
FACM           Functiones et Approximatio Commentarii Mathematici
FTP            Fundamental Theories of Physics
OOPS           Fundamentalnye Osnovy Opticheskoi Pamiati i Sredy
FCPh           Fundamentals of Cosmic Physics
Futur          Future Spring
Gaea           Gaea - Journal of Geoscience
GCNew          Galactic Center Newsletter
Galax          Galaxies
galx prop      GALEX Proposal
GalEl          Galilean Electrodynamics
GGMit          Gauss-Gesellschaft e.V. Göttingen, Mitteilungen
GazA           Gazette Astronomique
GazAM          Gazette Astronomique Memoires
GazT           Gazodinamika i Teploobmen
GCNR           GCN Report
GECJR          GEC Journal Research
Gelio          Geliotekhnika
Gemin          GEMINI Newsletter Royal Greenwich Observatory
GReGr          General Relativity and Gravitation
GeoIn          Geocarto International
GeocJ          Geochemical Journal
Geoch          Geochemistry
GGG            Geochemistry, Geophysics, Geosystems
GeocI          Geochemistry International
GeCoA          Geochimica et Cosmochimica Acta
GeCAS          Geochimica et Cosmochimica Acta Supplement
GeCar          Geodesy and Cartography
GeAer          Geodeziia i Aerofotos
GeKar          Geodeziia i Kartografiia
GKA            Geodeziia i Kartografiia Aehrofotosemka, L'vov
GeKaA          Geodeziia Kartografiia i Aerofotos
GeoK           Geodezja i Kartografia
GeoAc          Geodinamica Acta
GeofI          Geofisica Internacional
GeoPA          Geofisica Pura e Applicata
GeoSb          Geofizicheskii Sbornik
GeoZh          Geofizicheskii Zhurnal
GIPol          Geoinformatica Polonica
GeIss          Geoinformation Issues
Geokh          Geokhimiia
GCarp          Geologica Carpathica
GeoM           Geological Magazine
GeoSJ          Geological Society Journal
GSAB           Geological Society of America Bulletin
GSAMm          Geological Society of America Memoir
GSASP          Geological Society of America Special Papers
GSLSP          Geological Society of London Special Publications
Geolo          Geologija
GeoRu          Geologische Rundschau
Geolg          Geologos
Geo            Geology
GeoOD          Geology of Ore Deposits
Ge&Ae          Geomagnetism and Aeronomy
GAe            Geomagnetizm i Aeronomiia
GeoIs          Geomagnitnye Issledovaniia
GML            Geo-Marine Letters
Geomo          Geomorphology
Geoph          Geophysica
GeGe           Geophysica et Geodaetica
GeoNr          Geophysica Norvegica
GApFD          Geophysical and Astrophysical Fluid Dynamics
GDS            Geophysical Developments Series
GeoJ           Geophysical Journal
GeoJI          Geophysical Journal International
GeopP          Geophysical Prospecting
GeoRL          Geophysical Research Letters
GeoSu          Geophysical Surveys
Geop           Geophysics
GAM            Geophysics and Astrophysics Monographs
GEOCE          GEOS Circular on Eclipsing Binaries
GEOCR          GEOS Circular on RR Lyr Type Variables
GEOCA          GEOS Circular on Small-Amplitude Variables
GEOSN          GEOS Note Circulaire
GSDJ           Geoscience Data Journal
GSEng          GeoScience Engineering
GSL            Geoscience Letters
GeosR          Geoscience Records
Geosc          Geosciences
GescJ          Geosciences Journal
GI             Geoscientific Instrumentation, Methods and Data Systems
GID            Geoscientific Instrumentation, Methods and Data Systems Discussions
GMD            Geoscientific Model Development
GMDD           Geoscientific Model Development Discussions
Geosp          Geosphere
Geote          Geotectonics
GTES           Geothermal Energy Science
TrGRC          Geothermal Resources Council Transactions
Geoth          Geothermics
Geot           Geotimes
Gerb           Gerbertvs, International Academic Publication on History of Medieval Science
GBzG           Gerlands Beitraege zur Geophysik
GUL            Geschichte und Lichtwechsel der Veraenderlichen Sterne (Potsdam)
GATAN          Gesellschaft Aerosolforschung Tagung ueber Aerosole Naturwissenschaft Medizin und Technik Messtechnik und technische Anwendung
GMMWJ          Gesellschaft angewandte Mathematik und Mechanik Jahrestagung Goettingen West Germany Zeitschrift Flugwissenschaften
GaMuM          Gesellschaft Angewandte Mathematik und Mechanik Workshop Paris France
GMuD           Gesellschaft Mathematik und Datenverarbeitung mbH Multigrid Methods Special Topics Applications
GVMK           Gibridnye Vychislitelnye Mashiny i Kompleksy
Gidro          Gidromekhanika
GiGi           Gidroprivod i Gidropnevmoavtomatika
GiSan          Gigiena i Sanitariia
GTPZ           Gigiena Truda i Professionalnye Zabolevaniia
GAst           Giornale di Astronomia
GPC            Global and Planetary Change
GBioC          Global Biogeochemical Cycles
GPSW           GPS World
GrCo           Gravitation and Cosmology
GrTOn          Gravitatsiia i Teoriia Otnositelnosti
GCN            GRB Coordinates Network
GGMM           Greenhouse Gas Measurement & Management
GOAMM          Greenwich Observations in Astronomy, Magnetism and Meteorology made at the Royal Observatory, Series 2
GOAM           Greenwich Observations in Astronomy, Magnetism and Meteorology made at the Royal Observatory, Series 3
GORO           Greenwich Observations made at the Royal Observatory
GriO           Griffith Observer
GrAeH          Grumman Aerospace Horizons
Grund          Grundwasser
HadJ           Hadronic Journal
HadJS          Hadronic Journal Supplement
LS             Hamburger Sternw. Warner & Swasey Obs.
BSD            Hamburger Sternwarte Bergedorf
HamS           Hamburger Sternwarte Sonderdrucke
HAAG           Handbook of Astronomy Astrophysics and Geophysics
HPCRE          Handbook on the Physics and Chemistry of Rare Earths
HDA            Handbuch der Astrophysik
HDP            Handbuch der Physik
HarZi          Harthaer Beobachtungs-Zirkular
HarAC          Harvard College Observatory Announcement Card
BHarO          Harvard College Observatory Bulletin
HarCi          Harvard College Observatory Circular
HarRe          Harvard College Observatory Reprints
HarMo          Harvard Observatory Monographs
HeaPh          Health Physics
HMT            Heat and Mass Transfer
HTrEn          Heat Transfer Engineering
HTJR           Heat Transfer Japanese Research
HTSR           Heat Transfer Soviet Research
Heavn          Heavens
HMR            Helgoland Marine Research
HWM            Helgoländer Wissenschaftliche Meeresuntersuchungen
AcHPh          Helvetica Physica Acta
AcHPS          Helvetica Physica Acta Supplementum
HelOB          Helwan Institute of Astronomy and Geophysics Bulletins
HemD           Hemel en Dampkring
HEDP           High Energy Density Physics
HEPNP          High Energy Physics and Nuclear Physics
HPR            High Pressure Research
HiTec          High Technology
HTMP           High Temperature Materials and Processes
HTemS          High Temperature Science
HTHP           High Temperatures and High Pressures
HiA            Highlights of Astronomy
HARSB          Histoire de l'Academie Royale des Sciences et des Belles-Lettres de Berlin
HGSS           History of Geo- and Space Sciences
HisSc          History of Science
HUFEB          Hokkaido University Faculty Engineering Bulletin
HUFEM          Hokkaido University Faculty Engineering Memoirs
HWP            Horizons in World Physics
LHBl           La Houille Blanche
HCHy           Hovering Craft and Hydrofoil
HvaOB          Hvar Observatory Bulletin
HvOBS          Hvar Observatory Bulletin Supplement
HyBio          Hydrobiologia
HFC            Hydrogen and Fuel Cells
HydJ           Hydrogeology Journal
HyPr           Hydrological Processes
HRL            Hydrological Research Letters
HESS           Hydrology and Earth System Sciences
HESSD          Hydrology and Earth System Sciences Discussions
HyInt          Hyperfine Interactions
IadEn          Iadernaia Energiia
BSEEA          Iasi Institutul Politehnic Buletinul Sectia Electrotehnica Electronica Automatizari
BSMMT          Iasi Institutul Politehnic Buletinul Sectia Matematica Mecanica Teoretica Fizica
BSMT           Iasi Institutul Politehnic Buletinul Sectia Mecanica Tehnica
IAUCB          IAU Commission on Close Binary Stars
IAUDS          IAU Commission on Double Stars
IAUIn          IAU Commission on Instruments
IAUFM          IAU Focus Meeting
IAUGA          IAU General Assembly
IAUIB          IAU Information Bulletin
IAUSS          IAU Special Session
WFINw          IAU Working Group on Wide-Field Imaging, Newsletter
IBMJ           IBM Journal of Research and Development
ICAOB          ICAO Bulletin
Icar           Icarus
JMOA           IEE Journal of Microwaves Optics and Acoustics
JSSED          IEE Journal of Solid-State Electron Devices
IPEPA          IEE Proceedings B: Electric Power Applications
IPGTD          IEE Proceedings C: Generation Transmission Distribution
IPCSV          IEE Proceedings: Communications Speech and Vision
IPCTA          IEE Proceedings D: Control Theory Applications
IPCDT          IEE Proceedings E: Computers and Digital Techniques
IPCRS          IEE Proceedings F: Communications Radar and Signal Processing
IPRSP          IEE Proceedings F: Radar and Signal Processing
IPMAP          IEE Proceedings H: Microwaves Antennas and Propagation
IPMOA          IEE Proceedings H: Microwaves Optics and Antennas
IPOpt          IEE Proceedings J: Optoelectronics
IPPSM          IEE Proceedings: Physical Science Measurement and Instrumentation Management and Education Reviews
IPSSE          IEE Proceedings: Solid-State Electron Devices
IEERv          IEE Reviews
IAESM          IEEE Aerospace Electronic Systems Magazine
IAPM           IEEE Antennas and Propagation Magazine
IAWPL          IEEE Antennas and Wireless Propagation Letters
IASSP          IEEE ASSP Magazine
ICiSM          IEEE Circuits Systems Magazine
IComM          IEEE Communications Magazine
ICSEn          IEEE Computational Science and Engineering
ICGA           IEEE Computer Graphics Applications
ICSM           IEEE Computer Systems Magazine
IDTC           IEEE Design Test Computers
IEDL           IEEE Electron Device Letters
IExp           IEEE Expert
IGRSL          IEEE Geoscience and Remote Sensing Letters
IISys          IEEE Intelligent Systems
IJOE           IEEE Journal of Oceanic Engineering
IJQE           IEEE Journal of Quantum Electronics
IJRA           IEEE Journal of Robotics Automation
ISTSP          IEEE Journal of Selected Topics in Signal Processing
IJSSC          IEEE Journal of Solid-State Circuits
IJSAC          IEEE Journal on Selected Areas in Communications
IRep Hydrogra  ph Res JapanLCSM        IEEE LCS Magazine
ILTS           IEEE LTS
IMGWL          IEEE Microwave and Guided Wave Letters
IMMag          IEEE Microwave Magazine
imsd conf      IEEE MTT-S International Microwave Symposium Digest
IEEEN          IEEE Network
IPTL           IEEE Photonics Technology Letters
IEEEP          IEEE Proceedings
ISPL           IEEE Signal Processing Letters
ISPM           IEEE Signal Processing Magazine
IEEES          IEEE Spectrum
ISysJ          IEEE Systems Journal
ITASS          IEEE Transactions on Acoustics Speech and Signal Processing
ITAES          IEEE Transactions on Aerospace Electronic Systems
ITAP           IEEE Transactions on Antennas and Propagation
ITAS           IEEE Transactions on Applied Superconductivity
ITAC           IEEE Transactions on Automatic Control
ITBE           IEEE Transactions on Biomedical Engineering
ITB            IEEE Transactions on Broadcasting
ITCS           IEEE Transactions on Circuits Systems
ITCom          IEEE Transactions on Communications
ITCHM          IEEE Transactions on Components Hybrids and Manufacturing Technology
ITCAD          IEEE Transactions on Computer Aided Design
ITCmp          IEEE Transactions on Computers
ITEdu          IEEE Transactions on Education
ITEI           IEEE Transactions on Electrical Insulation
ITElC          IEEE Transactions on Electromagnetic Compatibility
ITED           IEEE Transactions on Electron Devices
ITEnC          IEEE Transactions on Energy Conversion
ITEM           IEEE Transactions on Engineering Management
ITGRS          IEEE Transactions on Geoscience and Remote Sensing
ITGE           IEEE Transactions on Geoscience Electronics
ITIP           IEEE Transactions on Image Processing
ITIE           IEEE Transactions on Industrial Electronics
ITIEC          IEEE Transactions on Industrial Electronics and Control Instrumentation
ITIA           IEEE Transactions on Industry Applications
ITIT           IEEE Transactions on Information Theory
ITIM           IEEE Transactions on Instrumentation Measurement
ITM            IEEE Transactions on Magnetics
ITMTT          IEEE Transactions on Microwave Theory Techniques
ITME           IEEE Transactions on Military Electronics
ITNan          IEEE Transactions on Nanotechnology
ITNN           IEEE Transactions on Neural Networks
ITNS           IEEE Transactions on Nuclear Science
ITPHP          IEEE Transactions on Parts Hybrids and Packaging
ITPAM          IEEE Transactions on Pattern Analysis and Machine Intelligence
ITPS           IEEE Transactions on Plasma Science
ITPAS          IEEE Transactions on Power Apparatus Systems
ITPE           IEEE Transactions on Power Electronics
ITR            IEEE Transactions on Reliability
ITRA           IEEE Transactions on Robotics Automation
ITSP           IEEE Transactions on Signal Processing
ITSU           IEEE Transactions on Sonics Ultrasonics
ITSMC          IEEE Transactions on Systems Man and Cybernetics
ITTST          IEEE Transactions on Terahertz Science and Technology
ITUFF          IEEE Transactions on Ultrasonics Ferroelectrics and Frequency Control
ITVT           IEEE Transactions on Vehicular Technology
ITEIS          IEEJ Transactions on Electronics, Information and Systems
IJTFM          IEEJ Transactions on Fundamentals and Materials
IJTIA          IEEJ Transactions on Industry Applications
IJTPE          IEEJ Transactions on Power and Energy
IJTSM          IEEJ Transactions on Sensors and Micromachines
ESSFR          IEICE ESS Fundamentals Review
IEITC          IEICE Transactions on Communications
IEITE          IEICE Transactions on Electronics
IEITF          IEICE Transactions on Fundamentals of Electronics Communications and Computer Sciences
IEITI          IEICE Transactions on Information and Systems
ITN            IERS Technical Note
IESJ           IES Journal
IHWN           IHW Newsletter
NCim           Il Nuovo Cimento
JApMa          IMA Journal of Applied Mathematics
IJNA           IMA Journal of Numerical Analysis
ICSE           Impact of Computing in Science and Engineering
InEPS          Indian Academy of Sciences Proceedings: Earth and Planetary Sciences
InMS           Indian Academy of Sciences Proceedings Mathematical Sciences
InASP          Indian Academy of Sciences Proceedings Section
InES           Indian Academy of Sciences Proceedings: Section C Engineering Sciences
IIApN          Indian Institute of Astrophysics Newsletter
InISJ          Indian Institute of Science Journal
InISA          Indian Institute of Science Journal of Aeronautical Society of India
ITJSE          Indian Institute of Technology Journal on Section Engineering Technology
InJHS          Indian Journal of the History of Science
InJAE          Indian Journal of Aerospace Engineering Division
InJET          Indian Journal of Electronics Telecommunication Engineering Division
InJME          Indian Journal of Mechanical Engineering Division
IJMHG          Indian Journal of Meteorology Hydrology and Geophysics
InJPh          Indian Journal of Physics
InJP           Indian Journal of Physics and Proceedings of the Indian Assocatiation for the Cultivation of Science
InJPA          Indian Journal of Physics Section A
InJPB          Indian Journal of Physics Section B
IJPAM          Indian Journal of Pure and Applied Mathematics
IJPAP          Indian Journal of Pure and Applied Physics
IJRSP          Indian Journal of Radio and Space Physics
InJTP          Indian Journal of Theoretical Physics
INSAP          Indian National Science Academy Proceedings Supplement
IUMJ           Indiana University Mathematics Journal
IDAQP          Infinite Dimensional Analysis, Quantum Probability and Related Topics
IBVS           Information Bulletin on Variable Stars
InfCo          Information Control
InfD           Information Display
IPM            Information Processing and Management
ISNL           Information Systems Newsletter
IBSH           Informational Bulletin of the Southern Hemisphere
IBUAA          Informational Bulletin of the Ukrainian Astronomical Association
IAOIT          Informo of the Astronomia-Optika Institucio, Universitato de Turku
IRA            Infrared Astronomy
InfPh          Infrared Physics
InPhT          Infrared Physics and Technology
Ingeg          Ingegneria
IA&A           Ingenieria Aeronautica y Astronautica
IngAr          Ingenieur Archiv
InCh           Inorganic Chemistry
IAL1K          Institut d'Astronomie de Lausanne
IRMBP          Institut Royal Meteorologique de Belgique Publications Serie
ITAB           Institut Teoreticheskoi Astronomii Byulleten
TrITA          Institut Teoreticheskoi Astronomii Trudy
IMA            Institute for Mathematics and Its Applications
InFuJ          Institute Fuel Journal
JIECE          Institute of Electronics Communication Engineers of Japan Transactions Section E English
ISASS          Institute of Space and Astronautical Science Report
OslR           Institute of Theoretical Astrophysics Blindern Oslo Reports
ITABO          Institute of Theoretical Astrophysics, Blindern-Oslo
IEEP           Institution of Electrical Engineers Proceedings
IEREJ          Institution of Electronic Radio Engineers Journal
IETE           Institution of Electronics Telecommunication Engineers
IAFET          Instituto de Astronomia y Fisica del Espacio Buenos Aires
MerRe          Instituto Venezolano de Astronomia Merida Venezuela
IS&T           Instrumentation Science & Technology
IET            Instruments and Experimental Techniques
InLoP          Instytut Lotnictwa Prace
InMPP          Instytut Maszyn Przeplywowych Prace
IntaC          Inta Conie
Inter          Interavia
IntSM          Interavia Space Markets
ARIJ           An Interdisciplinary Journal of Physical and Engineering Sciences
ISRv           Interdisciplinary Science Reviews
IPAUC          INTERKOSMOS Prague Astronomicky Ustav Ceskoslovenske Akademie Ved
IANT           International Advances in Nondestructive Testing
IntAg          International Agrophysics
IAPPP          International Amateur-Professional Photoelectric Photometry Communications
IAM            International Applied Mechanics
IAUC           International Astronomical Union Circular
ICQ            International Comet Quarterly
ICHMT          International Communications in Heat and Mass Transfer
ICML           International Conference on Machine Learning
ICRC           International Cosmic Ray Conference
InGeo          International Geophysics Series
IBCP           An International Journal at the Interface Between Chemistry and Physics
IJCEM          International Journal for Computational Methods in Engineering Science and Mechanics
IJNAM          International Journal for Numerical and Analytical Methods in Geomechanics
IJNME          International Journal for Numerical Methods in Engineering
IJNMF          International Journal for Numerical Methods in Fluids
IJRPC          International Journal for Radiation Physics and Chemistry
IJACS          International Journal of Adaptive Control and Signal Processing
IJAdA          International Journal of Adhesion Adhesives
IJASE          International Journal of Advanced Structural Engineering
IJART          International Journal of Advancements in Research & Technology
IJASS          International Journal of Aeronautical and Space Sciences
IJAEM          International Journal of Analytical and Experimental Modal Analysis
IJAEO          International Journal of Applied Earth Observation and Geoinformation
IJAIS          International Journal of Applied Information Systems
IJAM           International Journal of Applied Mechanics
IJAME          International Journal of Applied Mechanics and Engineering
IJAsB          International Journal of Astrobiology
IJA            International Journal of Astronomy
IJAA           International Journal of Astronomy and Astrophysics
IJAP           International Journal of Aviation Psychology
IJBC           International Journal of Bifurcation and Chaos
IJBB           International Journal of Bioclimatology Biometeorology
IJBm           International Journal of Biometeorology
IJCli          International Journal of Climatology
IJCFD          International Journal of Computational Fluid Dynamics
IJCMS          International Journal of Computational Materials Science and Engineering
IJCA           International Journal of Computer Applications
IJCAT          International Journal of Computer Applications and Technology
IJCMB          International Journal of Computer Mathematics Section B
IJC            International Journal of Control
IJDM           International Journal of Damage Mechanics
IJDE           International Journal of Digital Earth
IJEaS          International Journal of Earth Sciences
IJE            International Journal of Electronics
IJEEP          International Journal of Emerging Electric Power Systems
IJER           International Journal of Energy Research
IJEFM          International Journal of Engineering and Fluid Mechanics Spring
IJES           International Journal of Engineering Science
IJERA          International Journal of Enginnering Research and Applications
IJFa           International Journal of Fatigue
IJFD           International Journal of Fluid Dynamics
IJFr           International Journal of Fracture
IJFE           International Journal of Fusion Energy
IJGS           International Journal of General Systems
IJGA           International Journal of Geomagnetism and Aeronomy
IJGMM          International Journal of Geometric Methods in Modern Physics
IJGeo          International Journal of Geophysics
IJG            International Journal of Geosciences
IJGNP          International Journal of Green Nanotechnology Physics and Chemistry
IJHFF          International Journal of Heat and Fluid Flow
IJHMT          International Journal of Heat and Mass Transfer
IJHM           International Journal of Hybrid Microelectronics Fall
IJHE           International Journal of Hydrogen Energy
IJIDF          International Journal of Image and Data Fusion
IJIST          International Journal of Imaging Systems Technology
IJIE           International Journal of Impact Engineering
IJIMW          International Journal of Infrared and Millimeter Waves
IJMSE          International Journal of Mars Science and Exploration
IJMSp          International Journal of Mass Spectrometry
IJMIP          International Journal of Mass Spectrometry and Ion Physics
IJMSI          International Journal of Mass Spectrometry and Ion Processes
IJMES          International Journal of Mathematical Education in Science and Technology
IJMS           International Journal of Mechanical Sciences
IJMMD          International Journal of Mechanics and Materials in Design
IJMW           International Journal of Mine Water
IJMM           International Journal of Mini Microcomputers
IJMoS          International Journal of Modelling and Simulation
IJMPA          International Journal of Modern Physics A
IJMPB          International Journal of Modern Physics B
IJMPC          International Journal of Modern Physics C
IJMPD          International Journal of Modern Physics D
IJMPE          International Journal of Modern Physics E
IJMF           International Journal of Multiphase Flow
IJN            International Journal of Nanoscience
IJNT           International Journal of Nanotechnology
IJNAO          International Journal of Naval Architecture and Ocean Engineering
IJNS           International Journal of Neural Systems
IJNLM          International Journal of Non Linear Mechanics
IJOpt          International Journal of Optics
IJO            International Journal of Optomechatronics
IJPRS          International Journal of Photogrammetry and Remote Sensing
IJP            International Journal of Plasticity
IJQC           International Journal of Quantum Chemistry
IJQI           International Journal of Quantum Information
IJRAI          International Journal of Radiation Applications and Instrumentation D Nuclear Tracks and Radiation Measurements
IJRS           International Journal of Remote Sensing
IJRR           International Journal of Robotics Research
IJSC           International Journal of Satellite Communications
IJSME          International Journal of Science and Mathematics Education
IJSEd          International Journal of Science Education
IJSE           International Journal of Solar Energy
IJSS           International Journal of Solids and Structures
IJScA          International Journal of Supercomputer Applications
IJSyS          International Journal of Systems Science
IJTP           International Journal of Theoretical Physics
IJT            International Journal of Thermophysics
IJTJE          International Journal of Turbo and Jet Engines
ILSJ           International Lunar Society Journal
IMRv           International Materials Reviews
IMeRv          International Metals Reviews
INL            International Nano Letters
IREdu          International Review of Education
IRH            International Review of Hydrobiology
IRNvP          International Review of Nuclear Physics
IRPC           International Reviews in Physical Chemistry
ISBRv          International Space Business Review
IUGG           International Union of Geodesy and Geophysics General Assembly
IER            Internationale Elektronische Rundschau
IPNPR          Interplanetary Network Progress Report
IMPA           Interscience Monographs in Physics and Astronomy
ITPA           Interscience Tracts on Physics and Astronomy
InMat          Inventiones Mathematicae
InvPr          Inverse Problems
InFiZ          Inzhenerno Fizicheskii Zhurnal
IonIs          Ionosfernye Issledovaniia
Iono           Ionosphere
Ippa           Ipparchos
IrJST          Iranian Journal of Science Technology
IRETE          IRE Transactions on Education
IrAJ           Irish Astronomical Journal
IrAJS          Irish Astronomical Journal Supplement
ISAP           ISA Proceedings
ISAT           ISA Transactions
IHERv          Ishikawajima Harima Engineering Review
Isis           Isis. Journal of the History of Science Society
IPBS           Isotopes in the Physical and Biomedical Sciences
ISPAr          ISPRS - International Archives of the Photogrammetry, Remote Sensing and Spatial Information Sciences
ISPAn          ISPRS Annals of Photogrammetry, Remote Sensing and Spatial Information Sciences
IJGI           ISPRS International Journal of Geo-Information
JPRS           ISPRS Journal of Photogrammetry and Remote Sensing
IsJT           Israel Journal of Technology
IsSRT          Israel Space Research and Technology Information Bulletin
ISRAA          ISRN Astronomy and Astrophysics
ISCJS          ISRO Satellite Centre Journal of Spacecraft Technology
ISSIR          ISSI Scientific Reports Series
IssZK          Issledovanie Zemli Fiz Kosmosa
IGAFS          Issledovaniia Geomagnetizmu Aeronomii i Fizike Solntsa
IsMTD          Issledovaniia Mekhanike i Teploobmenu Dvukhfaznykh Sred
IssUP          Issledovaniia Uprugosti i Plastichnosti
ISKZ           Issledovaniya Solntsa i Krasnykh Zvezd
IST            Issues in Science and Technology
IsJAP          Istanbul University Faculty of Science Journal of Astronomy Physics
IsRvC          Istanbul University Faculty Science Review Serie C
IINA           Istituto Italiano di Navigazione Atti
IAIss          Istoriko-Astronomicheskie Issledovaniya
ITCJ           ITC Journal
INTSA          Itogi Nauki i Tekhniki Seriia Astronomiia
INTSF          Itogi Nauki i Tekhniki Seriia Fizika Plazmy
INTSI          Itogi Nauki i Tekhniki Seriia Issledovanie Kosmicheskogo Prostranstva
INTMK          Itogi Nauki i Tekhniki Seriia Meteorologiia i Klimatologiia
INTSO          Itogi Nauki i Tekhniki Seriia Okeanologiia
INTSR          Itogi Nauki i Tekhniki Seriia Radiotekhnika
INTSS          Itogi Nauki i Tekhniki Seriia Sovremennye Problemy Matematiki
INTSV          Itogi Nauki i Tekhniki Seriia Vozdushnyi Transport
ITUTJ          ITU Telecommunication Journal
IUEEN          IUE ESA Newsletter
IUENN          IUE NASA Newsletter
IzSF           Izvestiia Akademii Nauk Seriya Fizicheskaya
IzTad          Izvestiia Akademiia Nauk TadzhSSR
IzET           Izvestiia Energetika i Transport
IzGla          Izvestiia Glavnoi rossiiskoi astronomicheskoi observatorii
IzVGA          Izvestiia vuzov. Geodeziia Aehrofotosemka
IzVUZ          Izvestiia Vysshaia Uchebn. Zaved., Radiofizika
IzAsh          Izvestiya Akademii Nauk Turkmenskoj SSR Ashkhabad
IzArm          Izvestiya Akademiya Nauk Armyanskoi
IzAlm          Izvestiya Astrofizicheskogo Instituta Alma-Ata
IzEhn          Izvestiya Astronomicheskoj Engel'gardt obskoj Observatorii Kazan
IzAOP          Izvestiya Atmospheric and Oceanic Physics
IzKie          Izvestiya Glavnoj Astronomicheskoj Observatorii Kiev
IzPul          Izvestiya Glavnoj Astronomicheskoj Observatorii v Pulkove
IzMat          Izvestiya: Mathematics
IzKry          Izvestiya Ordena Trudovogo Krasnogo Znameni Krymskoj Astrofizicheskoj Observatorii
IzPSE          Izvestiya Physics of the Solid Earth
IzAvT          Izvestiya VUZ Aviatsionnaya Tekhnika
IzRad          Izvestiya VUZ Radiofizika
IzVF           Izvestiya Vysshikh Uchebnykh Zavedenij. Fizika
JWUDF          Jahns Wöchentliche Unterhaltungen Für Dilettanten und Freunde der Astronomie, Georgraphie und Witterungskunde
JRE            Jahrbuch der Radioaktivität und Elektronik
JASAC          Japan Astronomical Study Association Circulars
JaIMJ          Japan Institute of Metals Journal
JSASS          Japan Society of Aeronautical Space Sciences
JSAST          Japan Society of Aeronautical Space Sciences Transactions
JSAPJ          Japan Society of Air Pollution Journal
JSCMJ          Japan Society of Composite Materials Journal
JSLEJ          Japan Society of Lubrication Engineers Journal
JSMSJ          Japan Society of Materials Science Journal
JSPS           Japan Society of Promotion Science
JaJAP          Japanese Journal of Applied Physics
JJAPL          Japanese Journal of Applied Physics Letters B
JJAPR          Japanese Journal of Applied Physics Regular Papers Short Notes and Review Papers
JJAPS          Japanese Journal of Applied Physics Supplement
JaJAG          Japanese Journal of Astronomy and Geophysics
JMMPS          Japanese Magazine of Mineralogical and Petrological Sciences
JSMAJ          JASMA Japan Society of Microgravity Application Journal
JMeOp          Jemna Mechanika Optika
JenRv          Jena Review
JenRu          Jenaer Rundschau
JPLSP          Jet Propulsion Lab. Space Programs Summary
JBASP          Jodrell Bank Ann Ser Pt
JoBaA          Jodrell Bank Annals
JHATD          Johns Hopkins APL Technical Digest
JOM            JOM - Journal of the Minerals, Metals and Materials Society
RSNSW          Journal and Proceedings of the Royal Society of New South Wales
JRAEO          Journal and Review of Astronomy Education and Outreach
JAco           Journal d'Acoustique
JCP            Journal de Chimie Physique
JMec           Journal de Mecanique
JMecA          Journal de Mecanique Appliquee
JMecT          Journal de Mecanique Theorique et Appliquee
JMTAS          Journal de Mecanique Theorique et Appliquee Supplement
JPhys          Journal de Physique
JPhyC          Journal de Physique Colloque
JPhy1          Journal de Physique I
JPhy2          Journal de Physique II
JPhy3          Journal de Physique III
JPhy4          Journal de Physique IV
JPhTA          Journal de Physique Theorique et Apliquee
JReAt          Journal de Recherches Atmospheriques
JAF            Journal des Astronomes Francais
JO             Journal des Observateurs
JHA            Journal for the History of Astronomy
JHAS           Journal for the History of Astronomy Supplement
JTP            Journal for Technology of Plasticity
JRAM           Journal fur die reine und angewandte Mathematik
JNanU          Journal Nanjing Univ
JNIRE          Journal NIRE
JASJa          Journal of the Acoustical Society of Japan
JAVSO          Journal of the American Association of Variable Star Observers (JAAVSO)
JAChS          Journal of the American Chemical Society
JAMS           Journal of the American Mathematical Society
JASIS          Journal of the American Society for Information Science and Technology
JASMS          Journal of The American Society for Mass Spectrometry
JASCE          Journal of the American Society of Civil Engineers
JAWRA          Journal of the American Water Resources Association
JATSo          Journal of the Antique Telescope Society
JALPO          Journal of the Association of Lunar and Planetary Observers, the Strolling Astronomer
JAnSc          Journal of the Astronautical Sciences
JASEg          Journal of the Astronomical Society of Egypt
JASSA          Journal of the Astronomical Society of Southern Africa
JASV           Journal of the Astronomical Society of Victoria Melbourne
JASWA          Journal of the Astronomical Society of Western Australia
JBAA           Journal of the British Astronomical Association
JBAS           Journal of the British Astronomical Society
JBIS           Journal of the British Interplanetary Society
JCSS           Journal of the Chinese Silicate Society
JElS           Journal of the Electrochemical Society
JEOS           Journal of the European Optical Society
FrInJ          Journal of The Franklin Institute
JGSJ           Journal of the Geodetic Society of Japan
JIEEJ          Journal of The Institute of Electrical Engineers of Japan
JIMIA          Journal of the Institute of Mathematics and Its Applications
JIPNT          Journal of the Institute of Positioning, Navigation and Timing of Japan
JIETE          Journal of the Institution of Electronics and Telecommunication Engineers
JIEIA          Journal of The Institution of Engineers (India): Series A
JIEIB          Journal of The Institution of Engineers (India): Series B
JIEIC          Journal of The Institution of Engineers (India): Series C
JIEID          Journal of The Institution of Engineers (India): Series D
JIEIE          Journal of The Institution of Engineers (India): Series E
JJSMS          Journal of the Japan Society for Marine Surveys and Technology
JLMS           Journal of the London Mathematical Society
JMBM           Journal of the Mechanical Behavior of Materials
JOSAA          Journal of the Optical Society of America A
JOSA           Journal of the Optical Society of America (1917-1983)
JOSAB          Journal of the Optical Society of America B Optical Physics
JPSJ           Journal of the Physical Society of Japan
JPSJS          Journal of the Physical Society of Japan Supplement
JRASA          Journal of the Royal Aeronautical Society of London
JRASC          Journal of the Royal Astronomical Society of Canada
JSRP           Journal of the Society for Radiological Protection
JSPST          Journal of The Society of Photographic Science and Technology of Japan
JSARA          Journal of the Southeastern Association for Research in Astronomy
JSD            Journal of the Structural Division, American Society of Civil Engineers
JVSJ           Journal of the Vacuum Society of Japan
JAE            Journal of Acoustic Emission
JAdD           Journal of Advanced Dielectrics
JAMDS          Journal of Advanced Mechanical Design, Systems, and Manufacturing
JAdR           Journal of Advanced Research
JAMES          Journal of Advances in Modeling Earth Systems
JAerS          Journal of Aerosol Science
JAerE          Journal of Aerospace Engineering
JAerP          Journal of Aerospace Power
JAfES          Journal of African Earth Sciences
JAS            The Journal of Agricultural Science
JAir           Journal of Aircraft
JAllC          Journal of Alloys and Compounds
JACS           Journal of American Ceramic Society
JApCr          Journal of Applied Crystallography
JApEl          Journal of Applied Electrochemistry
JAGeo          Journal of Applied Geodesy
JAG            Journal of Applied Geophysics
JApMM          Journal of Applied Mathematics and Mechanics
JAM            Journal of Applied Mechanics
JAMTP          Journal of Applied Mechanics and Technical Physics
JApMw          Journal of Applied Metalworking
JApMe          Journal of Applied Meteorology
JApMC          Journal of Applied Meteorology and Climatology
JAPE           Journal of Applied Photographic Engineering
JAP            Journal of Applied Physics
JAPh           Journal of Applied Physiology
JARS           Journal of Applied Remote Sensing
JASE           Journal of Applied Science and Engineering Section on Electrical Power and Information Systems
JApSc          Journal of Applied Sciences
JApSp          Journal of Applied Spectroscopy
JAGI           Journal of Artificial General Intelligence
JAESc          Journal of Asian Earth Sciences
JAD            Journal of Astronomical Data
JAHH           Journal of Astronomical History and Heritage
JAI            Journal of Astronomical Instrumentation
JATIS          Journal of Astronomical Telescopes, Instruments, and Systems
JAESE          Journal of Astronomy & Earth Sciences Education
JAsPh          Journal of Astronomy and Physics (Turkey)
JASS           Journal of Astronomy and Space Sciences
JApA           Journal of Astrophysics and Astronomy
JApAS          Journal of Astrophysics and Astronomy Supplement
JAtOT          Journal of Atmospheric and Oceanic Technology
JASTP          Journal of Atmospheric and Solar-Terrestrial Physics
JATP           Journal of Atmospheric and Terrestrial Physics
JAtC           Journal of Atmospheric Chemistry
JAtS           Journal of Atmospheric Sciences
JAMOP          Journal of Atomic, Molecular and Optical Physics
JAES           Journal of Audio Engineering Society
JAuGG          Journal of Australian Geology and Geophysics
JBall          Journal of Ballistics
JBiom          Journal of Biomechanics
JBO            Journal of Biomedical Optics
JBiop          Journal of Biophysics
JBR            Journal of Breath Research
JChEd          Journal of Chemical Education
JChPh          Journal of Chemical Physics
JChS           Journal of Chromatographic Science
JCh            Journal of Chromatography
JCli           Journal of Climate
JCAM           Journal of Climate and Applied Meteorology
JClim          Journal of Climatology
JClP           Journal of Clinical Pharmacology
JCIS           Journal of Colloid and Interface Science
JCoSc          Journal of Colloid Science
JCom           Journal of Communications
CoNet          Journal of Communications and Networks
JComp          Journal of Complexity
JCoMa          Journal of Composite Materials
JCTR           Journal of Composites and Technology Research
JTCN           Journal of Computatational and Theoretical Nanoscience
JCoAM          Journal of Computational and Applied Mathematics
JCoCh          Journal of Computational Chemistry
JCM            Journal of Computational Mathematics
JCoPh          Journal of Computational Physics
JComS          Journal of Computational Science
JCST           Journal of Computational Science and Technology
JCMD           Journal of Computer-Aided Materials Design
JCAMD          Journal of Computer-Aided Molecular Design
JCHyd          Journal of Contaminant Hydrology
JConP          Journal of Contemporary Physics (Armenian Academy of Sciences)
JCos           Journal of Cosmology
JCAP           Journal of Cosmology and Astro-Particle Physics
JCrGr          Journal of Crystal Growth
JDE            Journal of Differential Equations
JDGeo          Journal of Differential Geometry
JoDI           Journal of Digital Information
JDST           Journal of Dispersion Science and Technology
JDisT          Journal of Display Technology
JDSO           Journal of Double Star Observations
JDDE           Journal of Dynamics and Differential Equations
JESS           Journal of Earth System Science
JElas          Journal of Elasticity
JEEEA          Journal of Electrical and Electronics Engineering Australia
JEE            Journal of Electrical Engineering
JEAA           Journal of Electromagnetic Analysis and Application
JEWA           Journal of Electromagnetic Waves and Applications
JEMT           Journal of Electron Microscopy Technique
JESRP          Journal of Electron Spectroscopy and Related Phenomena
JECS           Journal of Electronic Circuits and Systems
JEI            Journal of Electronic Imaging
JEMat          Journal of Electronic Materials
JEPub          Journal of Electronic Publishing
JECTC          Journal of Electronics Cooling and Thermal Control
JESEd          Journal of Elementary Science Education
JEnM           Journal of Energetic Materials
JEner          Journal of Energy
JEAS           Journal of Engineering and Applied Sciences
JEngM          Journal of Engineering and Mechanics
JETh           Journal of Engineering and Thermophysics
JEER           Journal of Engineering Education Research
JEnMa          Journal of Engineering Mathematics
JEP            Journal of Engineering Physics
JEPT           Journal of Engineering Physics and Thermophysics
JEngS          Journal of Engineering Sciences
JEEM           Journal of Environmental and Economics Management
JECE           Journal of Environmental Conservation Engineering
JEnvS          Journal of Environmental Sciences
JENan          Journal of Experimental Nanoscience
JFF            Journal of Fire Flammability
JFC            Journal of Fluid Control
JFM            Journal of Fluid Mechanics
JFST           Journal of Fluid Science and Technology
JFS            Journal of Fluids and Structures
JFAA           Journal of Fourier Analysis and Applications
JFuA           Journal of Functional Analysis
JFuE           Journal of Funsion Energy
JGeod          Journal of Geodesy
JGeoS          Journal of Geodetic Science
JGeo           Journal of Geodynamics
JGIS           Journal of Geographic Information System
JGS            Journal of Geographical Systems
JG             Journal of Geology
JGG            Journal of Geomagnetism and Geoelectricity
JGGS           Journal of Geomagnetism and Geoelectricity Supplement
JGP            Journal of Geometry and Physics
JGR            Journal of Geophysical Research
JGRD           Journal of Geophysical Research (Atmospheres)
JGRG           Journal of Geophysical Research (Biogeosciences)
JGRF           Journal of Geophysical Research (Earth Surface)
JGRC           Journal of Geophysical Research (Oceans)
JGRE           Journal of Geophysical Research (Planets)
JGRB           Journal of Geophysical Research (Solid Earth)
JGRA           Journal of Geophysical Research (Space Physics)
JGRS           Journal of Geophysical Research Supplement
JGE            Journal of Geophysics and Engineering
JGZG           Journal of Geophysics Zeitschrift Geophysik
JGeEd          Journal of Geoscience Education
JGlac          Journal of Glaciology
JGrPh          Journal of Gravitational Physics
JGHyd          Journal of Groundwater Hydrology
JGuC           Journal of Guidance Control
JGCD           Journal of Guidance Control Dynamics
JHENP          Journal of High Energy and Nuclear Physics
JHEAp          Journal of High Energy Astrophysics
JHEP           Journal of High Energy Physics
JHTS           Journal of High Temperature Society
JHyd           Journal of Hydrology
JHyMe          Journal of Hydrometeorology
JHyn           Journal of Hydronautics
JIST           Journal of Imaging Science and Technology
JIEI           Journal of Industrial Engineering International
JIPM           Journal of Information Processing and Management
JInfo          Journal of Informetrics
JIMW           Journal of Infrared and Millimeter Waves
JInst          Journal of Instrumentation
JIntS          Journal of Integer Sequences
JIEq           Journal of Integral Equations
JIMSS          Journal of Intelligent Material Systems and Structures
JIEx           Journal of Ion Exchange
JJAEE          Journal of Japan Association for Earthquake Engineering
JSCSE          Journal of Japan Society of Civil Engineers, Ser. A1 (Structural Engineering & Earthquake Engineering (SE/EE))
JSCAM          Journal of Japan Society of Civil Engineers, Ser. A2 (Applied Mechanics (AM))
JSCHE          Journal of Japan Society of Civil Engineers, Ser. B1 (Hydraulic Engineering)
JSCGE          Journal of Japan Society of Civil Engineers, Ser. C (Geosphere Engineering)
JSCAI          Journal of Japan Society of Civil Engineers, Ser. D1 (Architecture of Infrastructure and Environment)
JSCHS          Journal of Japan Society of Civil Engineers, Ser. D2 (Historical Studies in Civil Engineering)
JSCIP          Journal of Japan Society of Civil Engineers, Ser. D3 (Infrastructure Planning and Management)
JSCPE          Journal of Japan Society of Civil Engineers, Ser. E1 (Pavement Engineering)
JSCMC          Journal of Japan Society of Civil Engineers, Ser. E2 (Materials and Concrete Structures)
JSCTE          Journal of Japan Society of Civil Engineers, Ser. F1 (Tunnel Engineering)
JSCUS          Journal of Japan Society of Civil Engineers, Ser. F2 (Underground Space Research)
JSCCE          Journal of Japan Society of Civil Engineers, Ser. F3 (Civil Engineering Informatics)
JSCCM          Journal of Japan Society of Civil Engineers, Ser. F4 (Construction and Management)
JSCPP          Journal of Japan Society of Civil Engineers, Ser. F5 (Professional Practices in Civil Engineering)
JSCSP          Journal of Japan Society of Civil Engineers, Ser. F6 (Safety Problem)
JSCER          Journal of Japan Society of Civil Engineers, Ser. G (Environmental Research)
JJAHS          Journal of Japanese Association of Hydrological Sciences
JJSEE          Journal of Japanese Society for Engineering Education
JKAS           Journal of Korean Astronomical Society
JKASS          Journal of Korean Astronomical Society Supplement
JKPS           Journal of Korean Physical Society
JLasA          Journal of Laser Applications
JLCM           Journal of Less Common Metals
JLVEn          Journal of Light & Visual Environment
JLwT           Journal of Lightwave Technology
JLTP           Journal of Low Temperature Physics
JLum           Journal of Luminescence
JMagR          Journal of Magnetic Resonance
JMRB           Journal of Magnetic Resonance
JMMM           Journal of Magnetism and Magnetic Materials
JMR            Journal of Marine Research
JMSA           Journal of Marine Science and Application
JMS            Journal of Marine Systems
JMarA          Journal of Maritime Archaeology
JMEP           Journal of Materials Engineering and Performance
JMPMS          Journal of Materials Processing and Manufacturing Science
JMatR          Journal of Materials Research
JMatS          Journal of Materials Science
JMSME          Journal of Materials Science and Materials Electronics
JMSL           Journal of Materials Science Letters
JMAA           Journal of Mathematical Analysis and Applications
JMCS           Journal of Mathematical and Computational Science
JMPS           Journal of Mathematical and Physical Sciences
JMaCh          Journal of Mathematical Chemistry
JMFM           Journal of Mathematical Fluid Mechanics
JMP            Journal of Mathematical Physics
JMaSc          Journal of Mathematical Sciences
JMaMe          Journal of Mathematics and Mechanics
JMaPh          Journal of Mathematics and Physics
JMecE          Journal of Mechanical and Engineering Science
JMSTL          Journal of Mechanical Systems for Transportation and Logistics
JMPSo          Journal of Mechanics Physics of Solids
JMet           Journal of Metals
JMetR          Journal of Meteorological Research
JMemS          Journal of Microelectromechanical Systems
JMiMi          Journal of Micromechanics and Microengineering
JMM&M          Journal of Micro/Nanolithography, MEMS, and MOEMS
JMic           Journal of Microscopy
JMPeS          Journal of Mineralogical and Petrological Sciences
JMOp           Journal of Modern Optics
JMPh           Journal of Modern Physics
JMEM           Journal of Molecular and Engineering Materials
JMoEl          Journal of Molecular Electronics
JMolE          Journal of Molecular Evolution
JMoSp          Journal of Molecular Spectroscopy
JMoSt          Journal of Molecular Structure
JMuMo          Journal of Multiscale Modelling
JNUNS          Journal of Nanjing University (Natural Sciences)
JNR            Journal of Nanoparticle Research
JNano          Journal of Nanophotonics
JNav           Journal of Navigation
JNIS           Journal of Near Infrared Spectroscopy
JNEng          Journal of Neural Engineering
JNeur          Journal of Neurochemistry
JNCS           Journal of Non Crystalline Solids
JNET           Journal of Non Equilibrium Thermodynamics
JNLM           Journal of Non Linear Mechanics
JNE            Journal of Nondestructive Evaluation
JNMP           Journal of Nonlinear Mathematical Physics
JNOPM          Journal of Nonlinear Optical Physics and Materials
JNS            Journal of NonLinear Science
JNuE           Journal of Nuclear Energy
JNuM           Journal of Nuclear Materials
JOUC           Journal of Ocean University of China
JOC            Journal of Optical Communications
JON            Journal of Optical Networking
JOptT          Journal of Optical Technology
JOpt           Journal of Optics
JOptA          Journal of Optics A: Pure and Applied Optics
JOptB          Journal of Optics B: Quantum and Semiclassical Optics
JOTA           Journal of Optimization Theory Applications
JPal           Journal of Paleontology
JPDC           Journal of Parallel and Distributed Computing
JPet           Journal of Petrology
JPhEn          Journal of Photonics for Energy
JPCRD          Journal of Physical and Chemical Reference Data
JPCA           Journal of Physical Chemistry A
JPhCh          Journal of Physical Chemistry
JPCB           Journal of Physical Chemistry B
JPO            Journal of Physical Oceanography
JPhSt          Journal of Physical Studies
JPhA           Journal of Physics A Mathematical General
JPCS           Journal of Physics and Chemistry of Solids
JPhB           Journal of Physics B Atomic Molecular Physics
JPhC           Journal of Physics C Solid State Physics
JPCM           Journal of Physics Condensed Matter
JPhD           Journal of Physics D Applied Physics
JPhE           Journal of Physics E Scientific Instruments
JPhF           Journal of Physics F Metal Physics
JPhG           Journal of Physics G Nuclear Physics
JPhGS          Journal of Physics G Nuclear Physics Supplement
JPE            Journal of Physics of the Earth
JPFR           Journal of Plasma and Fusion Research
JPlPh          Journal of Plasma Physics
JPoSc          Journal of Polymer Science
JPoSA          Journal of Polymer Science A Polymer Chemistry
JPoSB          Journal of Polymer Science B Polymer Physics
JPoSL          Journal of Polymer Science: Polymer Letters Edition
JPES           Journal of Power and Energy Systems
JPS            Journal of Power Sources
JPAS           Journal of Practical Applications in Space
JPP            Journal of Propulsion and Power
JPT            Journal of Propulsion Technology
JPApS          Journal of Pure Applied Sciences
JQT            Journal of Quality Technology
JQSRT          Journal of Quantitative Spectroscopy and Radiative Transfer
JQS            Journal of Quaternary Science
JRNC           Journal of Radioanalytical and Nuclear Chemistry
JRAC           Journal of Radioanalytical Chemistry
JRP            Journal of Radiological Protection
JRSp           Journal of Raman Spectroscopy
JRPC           Journal of Reinforced Plastics and Composites
JRes           Journal of Research
JRPhy          Journal of Research in Physics
JRScT          Journal of Research in Science Teaching
JRIST          Journal of Research Institute of Science and Technology, College of Science and Technology, Nihon University
JRNBS          Journal of Research of the National Bureau of Standards
JRNBA          Journal of Research of the National Bureau of Standards A Physica and Chemsitry
JRNBB          Journal of Research of the National Bureau of Standards B Mathematical Sciences
JResB          Journal of Research Section B Mathematical Sciences B
JRheo          Journal of Rheology
JRoS           Journal of Robotic Systems
JSEdT          Journal of Science Education and Technology
JSTEd          Journal of Science Teacher Education
JSCom          Journal of Scientific Computing
JScI           Journal of Scientific Instruments
JSR            Journal of Sea Research
JSedR          Journal of Sedimentary Research
JSeis          Journal of Seismology
JSemi          Journal of Semiconductors
JSGeo          Journal of Series Geophysics
JShR           Journal of Ship Research
JSMME          Journal of Solid Mechanics and Materials Engineering
JSSCh          Journal of Solid State Chemistry France
JSV            Journal of Sound Vibration
JSAES          Journal of South American Earth Sciences
JSLR           Journal of Soviet Laser Research
JSAR           Journal of Space Astronomy Research
JSpEn          Journal of Space Engineering
JSWSC          Journal of Space Weather and Space Climate
JSpRo          Journal of Spacecraft and Rockets
JSpT           Journal of Spacecraft Technology
JSMTE          Journal of Statistical Mechanics: Theory and Experiment
JSP            Journal of Statistical Physics
JStA           Journal of Strain Analysis and Engineering Design
JSG            Journal of Structural Geology
JSM            Journal of Structural Mechanics
JSup           Journal of Superconductivity
JSymC          Journal of Symbolic Computation
JSDD           Journal of System Design and Dynamics
JTePh          Journal of Technical Physics
JTech          Journal of Technology
JTeEv          Journal of Testing Evaluation
JTAM           Journal of Theoretical and Applied Mechanics
JTAP           Journal of Theoretical and Applied Physics
JThSc          Journal of Thermal Science
JJTST          Journal of Thermal Science and Technology
JTST           Journal of Thermal Spray Technology
JThSt          Journal of Thermal Stresses
JTh            Journal of Thermodynamics
JTHT           Journal of Thermophysics and Heat Transfer
JThCM          Journal of Thermoplastic Composite Materials
JTF            Journal of Time and Frequency
JTurb          Journal of Turbulence
JVST           Journal of Vacuum Science Technology
JVSTA          Journal of Vacuum Science Technology A: Vacuum Surfaces and Films
JVSTB          Journal of Vacuum Science Technology B: Microelectronics and Nanometer Structures
JVE            Journal of Vibration Engineering
JVCIR          Journal of Visual Communication and Image Representation
JVGR           Journal of Volcanology and Geothermal Research
JWMSE          Journal of Women and Minorities in Science and Engineering
JXST           Journal of X-Ray Science and Technology
RpScT          JPRS Report Science Technology USSR Space
JPSCP          JPS Conference Proceedings
JSMEJ          JSME International Journal
JSMEA          JSME International Journal Series A
JSMEB          JSME International Journal Series B
JSMEC          JSME International Journal Series C
JSMET          JSME Transactions
KKR            Kagaku Kogaku Ronbunshu
MmKMO          Kakioka Magnetic Observatory Memoirs
KEIJ           Kansei Engineering International Journal
KIzKU          Kazan Izdatel Kazanskogo Universiteta
MeeRe          Kenneth Mees Observatory Reprints
KernR          Kernforschungsanlage Rept Res Results Solid State Nucl Phys
KexT           Kexue Tongbao
Khago          Khagol
KharI          Kharkov Izdanie IRE AN USSR
KTTM           Khimiia i Tekhnologiia Topliv i Masel
KhPl           Khimiia Plazmy
KVnT           Kibernetika i Vychislitelnaia Tekhnika
KiInF          Kiev Institut Fiziki AN USSR
KiInM          Kiev Institut Matematiki AN USSR
KIPME          Kiev Institut Problem Modelirovaniia Energetike AN USSR
KIzIM          Kiev Izdanie Instituta Matematiki AN USSR
KiIND          Kiev Izdatel Naukova Dumka
KiIzT          Kiev Izdatel Tekhnika
KIzVS          Kiev Izdatel Vishcha Shkola
KPCB           Kinematics and Physics of Celestial Bodies
KPCBS          Kinematics and Physics of Celestial Bodies, Supplement
KFNT           Kinematika i Fizika Nebesnykh Tel
KFNTS          Kinematika i Fizika Nebesnykh Tel Supplement
KIzS           Kishinev Izdatel Shtiintsa
KPNON          Kitt Peak National Observatory Newsletter
KVeBB          Kleine Veroeffentlichungen der Universitaetssternwarte zu Berlin Babelsberg
KlBer          Kleinheubacher Berichte
KIMS           Knowledge: An Illustrated Magazine of Science
KodOB          Kodaikanal Observatory Bulletins
KodRe          Kodaikanal Observatory Reprints
KomTs          Kometnyj Tsirkulyar
KomMe          Komety i Meteory
KNAB           Koninklijke Nederlandse Akademie van Wetenschappen Proceedings Series B Physical Sciences
KIMMJ          Korean Institute of Metals and Materials Journal
KNT            Kosmicheskaia Nauka i Tekhnika
KosIs          Kosmicheskie Issledovaniia
KosIU          Kosmicheskie Issledovaniia Ukraine
KosLu          Kosmicheskie Luchi
KosNT          Kosmichna Nauka i Tekhnologiya
KosRo          Kosmicke Rozhledy
Kozmo          Kozmos
KSVH           Kungl. Svenska Vetenskapsakademiens Handlingar
KvanE          Kvantovaia Elektronika Moscow
KyoMe          Kyoto University Faculty Engineering Memoirs
KyITB          Kyushu Institute Technology Bulletin
KUFEM          Kyushu University Faculty Engineering Memoirs
KyUAM          Kyushu University Research Institute Applied Mechanics Reports
KyUSR          Kyushu University Research Institute Industrial Science Reports
KyUTR          Kyushu University Technology Reports
AerAs          L'Aeronautique et L'Astronautique
AerMS          L'Aerotecnica Missili e Spazio
LanB           Landolt Börnstein
Langm          Langmuir
LaJ            Lapidary Journal
LPB            Laser and Particle Beams
LaEO           Laser Elektro Optik
LaFoc          Laser Focus
LasJ           Laser Journal
LaPhy          Laser Physics
LaPhL          Laser Physics Letters
LMMP           Lasers in Manufacturing and Materials Processing
LAstr          L'Astronomie
LatJP          Latvian Journal of Physics and Technical Sciences
LatME          Latviiskii Matematicheskii Ezhegodnik
LawOB          Laws Observatory Bulletin, University of Missouri
LBLRR          LBL Research Review
ASPL           Leaflet of the Astronomical Society of the Pacific
ASPLS          Leaflet of the Astronomical Society of the Pacific (Supplement)
LePub          Learned Publishing
LERec          L'Echo des Recherches
LNEA           Lecture Notes and Essays in Astrophysics
LNSP           Lecture Notes and Supplements in Physics
LNCS           Lecture Notes in Computer Science
LNES           Lecture Notes in Earth Sciences, Berlin Springer Verlag
LNEn           Lecture Notes in Engineering, Berlin Springer Verlag
LNM            Lecture Notes in Mathematics, Berlin Springer Verlag
LNP            Lecture Notes in Physics, Berlin Springer Verlag
LeBAN          Leningrad Biblioteka Akademii Nauk SSSR
LeEne          Leningrad Energoizdat
LeGid          Leningrad Gidrometeoizdat
PrAtO          Leningrad Gidrometeoizdat Sovremennye Problemy Atmosfernoi Optiki
LeIzE          Leningrad Izdatel Energiia
LeIzG          Leningrad Izdatel Gidrometeoizdat
LeIzK          Leningrad Izdatel Khimiia
LeIzU          Leningrad Izdatel Leningradskogo Universiteta
LeIzM          Leningrad Izdatel Mashinostroenie
LeIzN          Leningrad Izdatel Nauka
LIzNe          Leningrad Izdatel Nedra
LeIzS          Leningrad Izdatel Sudostroenie
IzLen          Leningrad, Izdatel'stvo Nauka
LeLen          Leningrad Lenizdat
LGUPM          Leningradskii Gosudarstvennyi Universitet Problemy Matematicheskoi Fiziki
VeLen          Leningradskii Universitet Vestnik Matematika Mekhanika Astronomiia
LFTR           LEST Foundation, Technical Report
LHMT           Letters Heat Mass Transfer
LAES           Letters in Applied and Engineering Sciences
LMaPh          Letters in Mathematical Physics
LicOB          Lick Observatory Bulletin
LFR            Lietuvos Fizikos Rinkinys
Life           Life
LSSR           Life Sciences and Space Research
LLabJ          Lincoln Laboratory Journal
LiCr           Liquid Crystals
Litho          Lithos
Lsphe          Lithoshere
LitJP          Lithuanian Journal of Physics and Technical Sciences
LRCA           Living Reviews in Computational Astrophysics
LRR            Living Reviews in Relativity
LRSP           Living Reviews in Solar Physics
LockH          Lockheed Horizons
LOEle          L'Onde Electrique
LTP            Low Temperature Physics
LowOB          Lowell Observatory Bulletin
LPIBu          LPI Bulletin
LPICo          LPI Contributions
LubEn          Lubrication Engineering
LR             Luft und Raumfahrt
LuRaQ          Luft und Raumfahrt Quarter
LPSC           Lunar and Planetary Science Conference Proceedings
LunOC          Lund Observatory Circular
LCEC           Luxembourg Commission European Communities
LIVS           Lvov Izdatel Vishcha Shkola
LvoTs          L'vovskij Ordena Lenina Gosudarstvennyj Universitet Tsirkulyar
MaDes          Machine Design
MmCP           Macromolecular Chemistry and Physics
MaMol          Macromolecules
MadOO          Madras Observatory Astronomical Observations
MadOb          Madras Observatory Observations
MagFE          Magnetic Fusion Energy
MRRev          Magnetic Resonance Review
MHD            Magnetohydrodynamics
MagGi          Magnitnaia Gidrodinamika
MagIs          Magnitosfernye Issledovaniia
MAWMN          Mainz Akademie Wissenschaften Mathematisch Naturwissenschaftliche Klasse
Lapa           Majalah LAPAN
MWGBI          Mannheim West Germany Bibliographisches Institut AG
MaTeJ          ManTech Journal
MGeo           Manuscr. Geod.
ManGe          Manuscripta Geodaetica
MarRv          Marconi Review
MarGe          Marine Geodesy
MarGR          Marine Geophysical Research
MarPG          Marine Petroleum Geology
Mashi          Mashinostroenie
MsT            Masters Thesis
MaFiz          Matematicheskaia Fizika
MFiNM          Matematicheskaia Fizika i Nelineinaia Mekhanika
MatIs          Matematicheskie Issledovaniia
MMFMP          Matematicheskie Metody i Fiziko Mekhanicheskie Polia
MISTr          Matematicheskii Institut imeni Steklova Trudy
MMTET          Matematicheskoe Modelirovanie i Teoriia Elektricheskikh Tsepei
MatVe          Matematichki Vesnik
Mater          Materialpruefung
Mate           Materials
MaHT           Materials at High Temperatures
MatEv          Materials Evaluation
MatL           Materials Letters
MaRBu          Materials Research Bulletin
MRE            Materials Research Express
MRSSP          Materials Research Society Symposia Proceedings
MSEnA          Materials Science and Engineering A
MSEng          Materials Science and Engineering
MSEnB          Materials Science and Engineering B
MSEnC          Materials Science and Engineering C
MSEnR          Materials Science and Engineering R Reports
MSF            Materials Science Forum
MatSP          Materials Science Poland
MatST          Materials Science Technology
MatTh          Materials Theory
MatTr          Materials Transactions JIM
MatTe          Materiaux et Techniques
MComM          Mathematical and Computer Modelling
MEI            Mathematical Engineering Industry
MatG           Mathematical Geology
MMAS           Mathematical Methods in the Applied Sciences
MatM           Mathematical Modelling
MMNA           Mathematical Modelling Numerical Analysis
MPAG           Mathematical Physics, Analysis and Geometry
MaPEJ          Mathematical Physics Electronic Journal
MaPhS          Mathematical Physics Studies
MaPr           Mathematical Proceedings
MPCPS          Mathematical Proceedings of the Cambridge Philosophical Society
MatPr          Mathematical Programming
MatRv          Mathematical Reviews
MEdRJ          Mathematics Education Research Journal
MaCom          Mathematics of Computation
MatAn          Mathematische Annalen
MatNa          Mathematische Nachrichten
MatZe          Mathematische Zeitschrift
MatMo          The Mathemtical Monthly
MitAe          Max Planck Institut Aeronomie Mitteilungen
MPARp          Max Planck Institut fur Astrophysik Report
MeScT          Measurement Science and Technology
MeScR          Measurement Science Review
Meas           Measurements
Mecc           Meccanica
MecEn          Mechanical Engineering
MSSP           Mechanical Systems and Signal Processing
MPDS           Mechanics and Physics of Discrete Systems
MAMMP          Mechanics of Advanced Materials and Modern Processes
MCM            Mechanics of Composite Materials
MeSol          Mechanics of Solids
MSM            Mechanics of Structures and Machines
MTDM           Mechanics of Time-Dependent Materials
MeReC          Mechanics Research Communications
MeTeS          Mechanika Teoretyczna i Stosowana
MeMaT          Mechanism and Machine Theory
MeUpp          Meddelanden fran Astronomiska Observatorium Uppsala
MeLuF          Meddelanden fran Lunds Astronomiska Observatorium Serie I
MeLuS          Meddelanden fran Lunds Astronomiska Observatorium Serie II
MeAar          Meddelser fra Ole Romer Observatoriet Aarhus
MeGen          Mededelingen Universiteit te Gent Sterrenkundig Instituut
MeLeu          Mededelingen van het Astronomisch Instituut van de Katholieke Universiteit Leuven
MedPh          Medical Physics
MAA            Mediterranean Archaeology and Archaeometry
MekGS          Mekhanika Giroskopicheskikh Sistem
MekKM          Mekhanika Kompozitnykh Materialov
MekP           Mekhanika Polimerov
MekTT          Mekhanika Tverdogo Tela
MelOO          Melbourne Observatory Observations
MmARB          Memoires of the Academie Royale de Belgique
MmMtS          Memoires of the Mount Stromlo Observervatory
MSRSL          Memoires of the Societe Royale des Sciences de Liege
MeSRM          Memoires Scientifiques de la Revue de Metallurgie
MmKyo          Memoirs Faculty of Sciences University of Kyoto
MmASI          Memoirs of the Astronomical Society of India
MmBAA          Memoirs of the British Astronomical Association
MmRAS          Memoirs of the Royal Astronomical Society
MmNap          Memorie del R. Osservatorio di Capodimonte in Napoli
MmSAI          Memorie della Societa Astronomica Italiana
MSAIS          Memorie della Societa Astronomica Italiana Supplementi
MmSSI          Memorie della Societa Degli Spettroscopisti Italiani
MmSS           Memorie della Societa Degli Spettroscopisti Italiani, serie 2
MmSGI          Memorie della Societa Geologica Italiana
Mercu          Mercury
MeAut          Meres es Automatika
Msngr          The Messenger
MeRAu          Mesures Regulation Automatisme
MSHT           Metal Science and Heat Treatment
MSHTM          Metal Science and Heat Treatment of Metals
Metal          Metallofizika
MTObM          Metallovedenie i Termicheskaia Obrabotka Metallov
MMTA           Metallurgical and Materials Transactions A
MMTB           Metallurgical and Materials Transactions B
MMTE           Metallurgical and Materials Transactions E
MTA            Metallurgical Transactions A
MTB            Metallurgical Transactions B
MTPMM          Metallurgical Transactions Physical Metallurgy Materials Science
MM             Metals and Materials
MMI            Metals and Materials International
MetaM          Metamaterials
Metoo          Meteoor
MTRMA          Meteor Forschungsergebnisse Reihe B Meteorologie und Aeronomie
Met            Meteorite - The International Quarterly of Meteorites and Meteorite Science
Metit          Meteorites
Metic          Meteoritics
M&PS           Meteoritics and Planetary Science
M&PSA          Meteoritics and Planetary Science Supplement
Metik          Meteoritika
MeRR           Meteornoe Rasprostranenie Radiovoln, Kazan
MetIs          Meteornye Issledovaniia
MeApp          Meteorological Applications
MetMa          Meteorological Magazine
MetMo          Meteorological Monographs
MSCTN          Meteorological Satellite Center Technical Note
MeSJJ          Meteorological Society of Japan Journal
MtoIs          Meteorologicheskie Issledovaniia
MetZp          Meteorologicke Zpravy
Meteo          La Meteorologie
MeGid          Meteorologiia i Gidrologiia
MetRu          Meteorologische Rundschau
MetZe          Meteorologische Zeitschrift
MAP            Meteorology and Atmospheric Physics
MetAP          Meteorology Atmospheric Physics
MetHy          Meteorology Hydrology JPRS
MVMP           Methoden und Verfahren der Mathematischen Physik
MApFl          Methods and Applications in Fluorescence
MApAn          Methods and Applications of Analysis
MComP          Methods in Computational Physics
MSB            Methods in Subnuclear Physics
MExP           Methods of Experimental Physics
MetVy          Metody Vychislenii
Metro          Metrologia
MNSL           Micro and Nano Systems Letters
MicEc          Microbial Ecology
MPFD           Microdevices: Physics and Fabrication Technologies
MiRe           Microelectronics Reliability
MicgQ          Microgravity Quarterly
MicST          Microgravity Science and Technology
MTEng          Microscale Thermophysical Engineering
MiMic          Microscopy and Microanalysis
MiOTL          Microwave and Optical Technology Letters
MiJo           Microwave Journal
MicWa          Microwaves
AcMik          Mikrochimica Acta
Mikro          Mikroelektronika
MikSb          Mikroelektronika Sbornik
MSMFR          Milano Seminario Matematico e Fisico Rendiconti
MiElC          Military Electronics Countermeasures
MWE            Mine Water and The Environment
MinDe          Mineralium Deposita
Miner          Mineralogia
MinM           Mineralogical Magazine
MinPe          Mineralogy and Petrology
MPBu           Minor Planet Bulletin
MPC            Minor Planet Circulars
MPEC           Minor Planet Electronic Circulars
IzMin          Minsk Izdatel BGU
MiINT          Minsk Izdatel Nauka i Tekhnika
MisSp          Missiles Spacecraft
MAPSE          Mission Analysis Program Solar Electric Propulsion MAPSEP
MHITR          Mitsubishi Heavy Industries Technical Review
MitAG          Mitteilungen der Astronomischen Gesellschaft Hamburg
MiBon          Mitteilungen der Astronomischen Institute der Universitaet Bonn
MiBas          Mitteilungen der Astronomisch-Meteorologischen Anstalt der Universitaet Basel Astronomische Reihe
MiHar          Mitteilungen der Bruno-H.-Buergel-Sternwarte Hartha DDR
MiHam          Mitteilungen der Hamburger Sternwarte in Bergedorf
MiKon          Mitteilungen der Konkoly Sternwarte Budapest-Szabadsaghegy
MiPul          Mitteilungen der Nikolai-Hauptsternwarte zu Pulkowo
MiInn          Mitteilungen der Sternwarte Innsbruck
MiMun          Mitteilungen der Sternwarte Munchen
MiSon          Mitteilungen der Sternwarte zu Sonneberg
MiGra          Mitteilungen der Universitaets-Sternwarte Graz
MiWie          Mitteilungen der Universitaets-Sternwarte Wien
MiJen          Mitteilungen der Universitaets-Sternwarte zu Jena
MiTue          Mitteilungen des Astronomischen Instituts der Universitaet Tuebingen
MiMue          Mitteilungen des Astronomischen Instituts des Universitaet Munster
MiPot          Mitteilungen des Astrophysikalischen Observatoriums Potsdam
MiGIR          Mitteilungen Geod. Institut Rheinischen Friedrich-Wilhelms-Universitaets. Bonn
MitSI          Mitteilungen Mitt. Staatl. Astr. Sternberg-Inst.
MSMSE          Modelling Simul. Mater. Sci. Eng.
ModGe          Modern Geology
ModIn          Modern Instrumentation
MIMPE          Modern Instrumentation and Measurements in Physics and Engineering
ModPh          Modern Physics
MPLA           Modern Physics Letters A
MPLB           Modern Physics Letters B
MJPS           Moldavian Journal of the Physical Sciences
MolAs          Molecular Astrophysics
MBB            Molecular Biology and Biophysics
MolPh          Molecular Physics
MoSim          Molecular Simulation
MCBEH          Monatliche Correspondenz zur Beforderung der Erd- und Himmels-kunde
WisBB          Monatsber. Deutsch. Akad Wissenschaftliche Berlin
MEEP           Monographs on Environment, Earth and Planets
MNSSA          Monthly Notes of the Astronomical Society of South Africa
MNSSJ          Monthly notes of the Astronomical Society of South Africa
MNRAS          Monthly Notices of the Royal Astronomical Society
MWRv           Monthly Weather Review
Moon           Moon
M&P            Moon and Planets
MorGI          Morskie Gidrofizicheskie Issledovaniia
MAtom          Moscow Atomizdat
MoEBA          Moscow Energoatomizdat Biblioteka Automatike
MEner          Moscow Energoizdat
MoGid          Moscow Gidrometeoizdat
MoIKI          Moscow Institut Kosmicheskikh Issledovanii AN SSSR
MoIPM          Moscow Institut Prikladnoi Matematiki AN SSSR
MoIzA          Moscow Izdatel Atomizdat
MoIzE          Moscow Izdatel Energiia
MIEBA          Moscow Izdatel Energiia Biblioteka Avtomatike
MIEBR          Moscow Izdatel Energiia Biblioteka Radioelektronike
MoIzK          Moscow Izdatel Khimiia
MIzLI          Moscow Izdatel Legkaia Industriia
MIzMa          Moscow Izdatel Mashinostroenie
MIzMe          Moscow Izdatel Metallurgiia
MoIzM          Moscow Izdatel Moskovskogo Universiteta
MIzMU          Moscow Izdatel Moskovskogo Universiteta Pt
MoIzN          Moscow Izdatel Nauka
MINFI          Moscow Izdatel Nauka AN SSR Fizicheskii Institut Trudy
MINCV          Moscow Izdatel Nauka AN SSSR Chteniia imeni Vernadskogo
MINGI          Moscow Izdatel Nauka AN SSSR Geologicheskoi Institut Trudy
MINMI          Moscow Izdatel Nauka AN SSSR Matematicheskii Institut Trudy
MoINI          Moscow Izdatel Nauka Issledovaniia Geomagnetizmu Aeronomii i Fizike Solntsa
MINTF          Moscow Izdatel Nauka Teoreticheskaia Fizika
MINVS          Moscow Izdatel Nauka Vychislitelnaia Seismologiia
MIzNe          Moscow Izdatel Nedra
MIzRS          Moscow Izdatel Radio Sviaz
MIzSR          Moscow Izdatel Sovetskoe Radio
MoIzS          Moscow Izdatel Sviaz
MISST          Moscow Izdatel Sviaz Statisticheskaia Teoriia sviazi
MoIzT          Moscow Izdatel Transport
MoIzV          Moscow Izdatel VINITI
MIzVS          Moscow Izdatel Vysshaia Shkola
MoIzZ          Moscow Izdatel Znanie
MIZNZ          Moscow Izdatel Znanie Novoe Zhizni Nauke Tekhnike Seriia Fizika
MosIZ          Moscow IZMIRAN
MoMTN          Moscow Mezhdunarodnyi Tsentr Nauchnoi i Tekhnicheskoi Informatsii
MoMGK          Moscow Mezhduvedomstvennyi Geofizicheskii Komitet
MUPB           Moscow University Physics Bulletin
MoVIN          Moscow VINITI
MosVo          Moscow Voenizdat
MosVI          Moscow Voennoe Izdatel
MoVNT          Moscow Vychislitelnyi Tsentr AN SSSR
MoVyS          Moscow Vysshaia Shkola
MoLLP          Moshchnye lazery i lazernaia plazma
MoEIT          Moskovskii Energeticheskii Institut Trudy
MGUMN          Moskovskii Gosudarstvennyi Universitet Institut Mekhaniki Nauchnye Trudy
MGIMO          Moskovskii Gosudarstvennyi Universitet Institut Mekhaniki Otchet
MVSFA          Moskovskii Universitet Vestnik Seriia Fizika Astronomiia
MUVSK          Moskovskii Universitet Vestnik Seriia Khimiia
MVSMM          Moskovskii Universitet Vestnik Seriia Matematika Mekhanika
MGTVM          Moskovskij Gosudarstvennyj Tekhnicheskij Universitet Vestnik Seriya Mashinostroenie
MGTVP          Moskovskij Gosudarstvennyj Tekhnicheskij Universitet Vestnik Seriya Priborostroenie
MotZe          Motortechnische Zeitschrift
MtSOM          Mount Stromlo Observatory Mimeographs
MtWAR          Mount Wilson and Palomar Observatory Annual Report
MWOAR          Mount Wilson Observatory Annual Report
MPERp          MPE Report
MRSBu          MRS Bulletin
MUSS           Muenchen Universitaets Schriften Serie
MROVG          Munich R Oldenbourg Verlag GmbH
NISZ           Nabliudeniia Iskusstvennykh Sputnikov Zemli
NINT           Nablyud. Iskusstvennykh Nebesnykh Tel
NOGB           Nachr. Olbers-Ges. Bremen
NacEl          Nachrichten Elektronik
NAZ            Nachrichtenblatt der Astronomischen Zentralstelle Heidelberg
NVS            Nachrichtenblatt der Vereinigung der Sternfreunde
NGFAW          Nachrichtentechnische Gesellschaft Fachtagung ueber Antennen
NacZe          Nachrichtentechnische Zeitschrift
NUFEM          Nagoya University Faculty Engineering Memoirs
NURIA          Nagoya University Research Institute of Atmospherics Proceedings
NUSEM          Nagoya University School Engineering Memoirs
NaAIJ          Nanjing Aeronautical Institute Journal
NUAAJ          Nanjing University Aeronautics and Astronautics Journal
NanoL          Nano Letters
NanSy          Nanoelectromechanical Systems
NML            Nano-Micro Letters
Nanop          Nanophotonics
Nanos          Nanoscale
NRL            Nanoscale Research Letters
Nansp          Nanospectroscopy
Nanot          Nanotechnology
Nanth          Nanothermoelectrics
NIUNA          Napoli Istituto Universitario Navale Annali
adap prop      NASA ADAP Proposal
apra prop      NASA APRA Proposal
atp  prop      NASA ATP Proposal
NASCL          NASA Circular Letter
oss  prop      NASA OSS Proposal
PDSS           NASA Planetary Data System
NASRP          NASA Reference Publication
NASSP          NASA Special Publication
STIA           NASA STI/Recon Technical Report A
STIN           NASA STI/Recon Technical Report N
NASTM          NASA Technical Memo
wfir prop      NASA WFIRST Proposal
wps  prop      NASA WPS Proposal
NBSSP          National Bureau of Standards Special Publication
NBSTN          National Bureau of Standards Technical Note
NaGe           National Geographic
NISTJ          National Institute of Standards and Technology Journal of Research
PolRe          National Institute Polar Research Memoirs
BAth           National Observatory of Athens Greece Bulletin of the Astronomical Institute
NRAON          National Radio Astronomy Observatory Newsletter
nrao pres      National Radio Astronomy Observatory Press Release
NRAOP          National Radio Astronomy Observatory Publications
NRAOR          National Radio Astronomy Observatory Reprints
NRAOW          National Radio Astronomy Observatory Workshop
NUDTJ          National University Defense Technology Journal
NHESS          Natural Hazards and Earth System Sciences
NHESD          Natural Hazards and Earth System Sciences Discussions
NatH           Natural History
NatSc          Natural Science
Natur          Nature
NatAs          Nature Astronomy
NatBi          Nature Biotechnology
NatCh          Nature Chemistry
NatCC          Nature Climate Change
NatCo          Nature Communications
NatEn          Nature Energy
NatGe          Nature Geoscience
NatMa          Nature Materials
NatNa          Nature Nanotechnology
NaPho          Nature Photonics
NPhS           Nature Physical Science
NatPh          Nature Physics
NatRM          Nature Reviews Materials
NW             Naturwissenschaften
NInfo          Nauchnye Informatsii
NRRv           Naval Research Reviews
Navig          Navigation
NavAu          Navigation Australia
NavPa          Navigation Paris
NJSR           Netherlands Journal of Sea Research
NCNS           Network: Computation in Neural Systems
AnBog          Neue Annalen der Koeniglichen Sternwarte in Bogenhausen bei Muenchen
NJMM           Neues Jahrbuch Mineralogie Monatshefte
NN             Neural Networks
NeuL           Neuroscience Letters
NPNDS          Neutron Physics and Nuclear Data in Science and Technology
NewA           New Astronomy
NewAR          New Astronomy Reviews
NJPh           New Journal of Physics
NRvHM          New Review of Hypermedia and Multimedia
NewSc          New Scientist
NewSp          New Space
NTN            New Technology News
NZJS           New Zealand Journal of Science
ASNYN          News Letter of the Astronomical Society of New York
INGN           The Newsletter of the Isaac Newton Group of Telescopes
ICHIN          Newsletters of the Interdivisional Commission on History of the IAGA
NKG            Nihon Kessho Gakkaishi
NihOC          Nihondaira Observatory Circular
NOHIC          Nizamiah JAPAL Rangapur Observatories Hyderabad India Contributions
noao prop      NOAO Proposal
NCE            Noise Control Engineering Journal
NTE            Nondestructive Testing And Evaluation
NDTI           Nondestructive Testing and Evaluation International
NTCo           Nondestructive Testing Communications
NPPSB          Nonequilibrium Problems in the Physical Sciences and Biology
NATM           Nonlinear Analysis Theory Methods Applications
NLE            Nonlinear Engineering
NPGeo          Nonlinear Processes in Geophysics
NPGD           Nonlinear Processes in Geophysics Discussions
NSAP           Nonlinear, Statistical and Applied Physics
NTA            Nonlinear Theory and Its Applications, IEICE
Nonli          Nonlinearity
NATi           Nordisk Astronomisk Tidsskrift
NHCWP          North Hollywood Calif Western Periodicals Co
NPUJ           Northwestern Polytechnical University Journal
NoDef          Not Defined
NoPar          Notes et Informations
NRA&A          Nouvelle Revue d'Aeronautique et d'Astronautique
NROpt          Nouvelle Revue d'Optique
NROA           Nouvelle Revue d'Optique Appliquee
UGC            Nova Acta Regiae Soc. Sci. Upsaliensis Ser. V
NTvA           Novaya tekhn. v astron.
NSM            Novel Superconducting Materials
NoIGG          Novosibirsk Institut Geologii i Geofiziki SO AN SSSR
NovIG          Novosibirsk Institut Gidrodinamiki SO AN SSSR Dinamika Sploshnoi Sredy
NoIzN          Novosibirsk Izdatel Nauka
npjCM          npj Computational Mathematics
npjQI          npj Quantum Mechanics
npjSL          npj Scientific of Learning
JAsGe          NRIAG Journal of Astronomy and Geophysics
NSSDC          NSSDC Publication
NTTRv          NTT Review
NDS            Nuclear Data Sheets
NDT            Nuclear Data Tables
NuEnD          Nuclear Engineering and Design
NucFu          Nuclear Fusion
NucFS          Nuclear Fusion Special Supplement
NuGeo          Nuclear Geophysics
NucIM          Nuclear Instruments and Methods
NIMPA          Nuclear Instruments and Methods in Physics Research A
NIMPR          Nuclear Instruments and Methods in Physics Research
NIMPB          Nuclear Instruments and Methods in Physics Research B
NucPh          Nuclear Physics
NuPhA          Nuclear Physics A
NuPhB          Nuclear Physics B
NuPhS          Nuclear Physics B Proceedings Supplements
NSE            Nuclear Science Engineering
NucTe          Nuclear Technology
NucTF          Nuclear Technology Fusion
NuAlg          Numerical Algorithms
NumHT          Numerical Heat Transfer
NHTA           Numerical Heat Transfer Part A - Applications
NHTB           Numerical Heat Transfer Part B - Fundamentals
NuMat          Numerische Mathematik
NCimA          Nuovo Cimento A Serie
NCimB          Nuovo Cimento B Serie
NCimC          Nuovo Cimento C Geophysics Space Physics C
NCimD          Nuovo Cimento D Serie
NCimL          Nuovo Cimento Lettere
NCimR          Nuovo Cimento Rivista Serie
NCimS          Nuovo Cimento Serie
OCSC           OAA Compututer Section Circular
NOSCA          Observaciones Astronomicas Hechas en el Observatorio de Santiago de Chile
OVS            Observation of Variable Stars
Obser          Observation pi
OSUC           Observationes Astronomicas Insitutas in Specula Universitatis Caesareae Dorpatensis
OAORP          Observations astronomiques faites a l'Observatoire royal de Paris
O&T            Observations et Travaux
USNOO          Observations made at the U.S. Naval Observatory
OOVRO          Observations Owens Valley Radio Observatory
OSFOT          Observatoire de la Société Astronomique de France Observations et Travaux
Bes1K          Observatoire de Besancon
OBN1K          Observatoire de Besancon - CNES
Gen1K          Observatoire de Geneve
Meu1K          Observatoire de Meudon
Nic1K          Observatoire de Nice
LPlaC          Observatorio Astronomico de La Plata Circular
LPlaS          Observatorio Astronomico de La Plata Separata Astronomica
OACSC          Observatorio Astronomico de Cordoba, Serie Contribuciones
RosOB          Observatorio Astronomico Municipal de Rosario Argentia  Boletin
Obs            The Observatory
HelR           Observatory and Astrophysics Laboratory University of Helsinki Report
PLPla          Observatory Astronomical La Plata Series Astronomies
ObVyS          Obzory Vysokotemperaturnoi Sverkhprovodimosti
ONRAS          Occasional Notes of the Royal Astronomical Society
ORROE          Occasional Reports of the Royal Observatory Edinburgh
OccN           Occultation Newsletter, International Occultation Timing Association (IOTA)
OcDyn          Ocean Dynamics
OcEng          Ocean Engineering
OcMod          Ocean Modelling
OcSci          Ocean Science
OcScD          Ocean Science Discussions
OSJ            Ocean Science Journal
OSJaJ          Oceanographical Society of Japan Journal
Ocgy           Oceanology
Ocean          Oceanus Summer
OAP            Odessa Astronomical Publications
BOOde          Odesskij Gosudarstvennyi Universitet im. I. I. Mechnikova Byulletin Astronomicheskoj Observatorii
IzOde          Odesskij Gosudarstvennyi Universitet im. I. I. Mechnikova Izvestiya Astronomicheskoj Observatorii
OAWMN          Oesterreichische Akademie Wissenschaften Mathematisch naturwissenschaftliche Klasse Sitzungsberichte Abteilung
Okean          Okeanologiia
ONCP           Old and New Concepts of Physics
OCzAS          Ondrejov Czechoslovakia Czechoslovak Academy Sciences CAS Astronomical Institute Publications
ONERA          ONERA TP
OAcJ           The Open Acoustics Journal
OAeEJ          The Open Aerospace Engineering Journal
OAPJ           The Open Applied Physics Journal
OAJ            The Open Astronomy Journal
OASJ           The Open Atmospheric Science Journal
OCPJ           The Open Chemical Physics Journal
OCMPJ          The Open Condensed Matter Physics Journal
OEng           Open Engineering
OEJV           Open European Journal on Variable Stars
OGC            The Open Geology Journal
OGeo           Open Geosciences
OHJ            The Open Hydrology Journal
OJA            Open Journal of Acoustics
OJAS           Open Journal of Applied Sciences
OJBp           Open Journal of Biophysics
OJFD           Open Journal of Fluid Dynamics
OJGeo          Open Journal of Geology
OJMic          Open Journal of Microphysics
OMEJ           The Open Mechanical Engineering Journal
OMJ            The Open Mechanics Journal
OMPJ           The Open Mineral Processing Journal
OMnJ           The Open Mineralogy Journal
ONJ            The Open Nanoscience Journal
ONPPJ          The Open Nuclear & Particle Physics Journal
ONMJ           The Open Numerical Methods Journal
OOEJ           The Open Ocean Engineering Journal
OOcJ           The Open Oceanagraphy Journalurnal
OOJ            The Open Optics Journal
OPalJ          The Open Paleontology Journal
OPCJ           The Open Physical Chemistry Journal
OPhy           Open Physics
OPPJ           The Open Plasma Physics Journal
ORSJ           The Open Remote Sensing Journal
OREJ           The Open Renewable Energy Journal
OSPJ           The Open Signal Processing Journal
OSpeJ          The Open Spectroscopy Journal
OSuJ           The Open Superconductors Journal
OSSJ           The Open Surface Science Journal
OSID           Open Systems and Information Dynamics
AcOpt          Optica Acta
OQEle          Optical and Quantum Electronics
OptEn          Optical Engineering
OptFT          Optical Fiber Technology
OptMa          Optical Materials
OptNa          Optical Nanoscopy
OptPE          Optical Physics and Engineering
OptRv          Optical Review
OpSCN          Optical Sciences Center Newsletter
OptPN          Optics & Photonics News
OptLE          Optics and Lasers in Engineering
OPJ            Optics and Photonics Journal
OptSp          Optics and Spectroscopy
OptCo          Optics Communications
OExpr          Optics Express
OptLT          Optics Laser Technology
OptL           Optics Letters
OptN           Optics News
Optik          Optik
OpAt           Optika Atmosfery
OpAtO          Optika Atmosfery i Okeana
OpSp           Optika i Spektroskopiia
OpMeP          Optiko Mekhanicheskaia Promyshlennost
OCAM           Optimal Control Applications and Methods
OIDP           Optoelectronics, Instrumentation and Data Processing
OptEL          Optoelectronics Letters
OERv           Opto-Electronics Review
OpPuT          Optoelektronika i Poluprovodnikovaia Tekhnika
Optfl          Optofluidics
OMN            Optofluidics, Microfluidics and Nanofluidics
OrGeo          Organic Geochemistry
OPP            Organic Photonics and Photovoltaics
OrLi           Origins of Life
OLEB           Origins of Life and Evolution of the Biosphere
Orion          Orion: Zeitschrift für Amateur-Astronomie
Ori            Orione
IGS            Orlando FL Academic Press Inc International Geophysics Series
OrNav          Ortung und Navigation
BuENS          Osaka Prefecture University Bulletin Series Engineering Natural Sciences
OsUTR          Osaka University Technology Reports
Osir           Osiris
NapCo          Osservatorio Astronomico di Capodimonte Napoli Contributi Astronomici
TerCo          Osservatorio Astronomico di Collurania Teramo Contributi
TerMm          Osservatorio Astronomico di Collurania Teramo Memorie ed Osservazioni
TerNC          Osservatorio Astronomico di Collurania Teramo Note e Comunicazioni
PadCR          Osservatorio Astronomico di Padova Comunicazioni e Rassegne
RomCo          Osservatorio Astronomico di Roma su Monte Mario Contributi Scientifici
TriP           Osservatorio Astronomico di Trieste Pubblicazioni
TreP           Osservatorio Privato Specola Ariel Treviso Italia Pubblicazione
MmArc          Osservazioni e memorie dell'Osservatorio astrofisico di Arcetri
MmArS          Osservazioni e memorie dell'Osservatorio astrofisico di Arcetri - Appendici
OtObI          Otbor i Obrabotka Informatsii
OtPI           Otbor i Peredacha Informatsii
OISNP          Oxford Pergamon Press International Series on Natural Philosophy
OISTS          Oxford Pergamon Press International Tables Selected Constants
OxfOO          Oxford University Observatory Observations
PalOc          Paleoceanography
PMetR          Papers in Meteorological Research
PPh            Papers in Physics
PMG            Papers Meteorology Geophysics
PGC            Papers on Global Change IGBP
ParC           Parallel Computing
PPhI           Particle Physics Insights
PATid          PATid___Popular Astronomisk Tidskrift
PRP            Pattern Recognition in Physics
PaReL          Pattern Recognition Letters
PerMS          Perceptual Motor Skills
PZ             Peremennye Zvezdy
PZP            Peremennye Zvezdy Prilozhenie
PPEE           Periodica Polytechnica Electrical Engineering
PPME           Periodica Polytechnica Mechanical Engineering
PPTE           Periodica Polytechnica Transportation Engineering
PerCo          Perkins Observatory Contributions
PMO            Perth Meridien Observations
PerOC          Perth Observatory Communication
PFG            PFG - Journal of Photogrammetry, Remote Sensing and Geoinformation Science
PhaTr          Phase Transitions, A Multinational Journal
PhDT           Ph.D. Thesis
PhiJR          Philips Journal Research
PhiRR          Philips Research Reports
PhiTR          Philips Technical Review
PMag           Philosophical Magazine
PMagL          Philosophical Magazine Letters
PMagA          Philosophical Magazine, Part A
PMagB          Philosophical Magazine, Part B
RSPTA          Philosophical Transactions of the Royal Society of London Series A
RSPTB          Philosophical Transactions of the Royal Society of London Series B
RSPT           Philosophical Transactions of the Royal Society of London Series I
PFP            Philosophy and Foundations of Physics
Phoen          Phoenix Mitteilungsblatt fuer Veraenderlichenbeobachter
PhInt          Photo Interpretation
Pg             Photogrammetria
PgE            Photogrammetric Engineering
PgERS          Photogrammetric Engineering and Remote Sensing
PhSen          Photonic Sensors
PhNan          Photonics and Nanostructures
PhoSp          Photonics Spectra
Phy            Physica
PhyA           Physica A Statistical Mechanics and its Applications
PhyB           Physica B Condensed Matter
PhyBC          Physica B+C
PhyC           Physica C Superconductivity
PhyD           Physica D Nonlinear Phenomena
PhyE           Physica E Low-Dimensional Systems and Nanostructures
PEFPN          Physica Energiae Fortis et Physica Nuclearis
PhyNr          Physica Norvegica
PhyS           Physica Scripta
PhySB          Physica Scripta B
PhST           Physica Scripta Volume T
PSSAR          Physica Status Solidi Applied Research
PSSBR          Physica Status Solidi B Basic Research
PSSCR          Physica Status Solidi C Current Topics
PSSRR          Physica Status Solidi Rapid Research Letters
PhBio          Physical Biology
PCCP           Physical Chemistry Chemical Physics (Incorporating Faraday Transactions)
PCSE           Physical Chemistry: Science and Engineering
PhyMe          Physical Mesomechanics
PPHTS          Physical Properties of High Temperature Superconductors
PhyR           Physical Research
PhRv           Physical Review
PhRvA          Physical Review A
PhRvP          Physical Review Applied
PhRvB          Physical Review B
PhRvC          Physical Review C
PhRvD          Physical Review D
PhRvE          Physical Review E
PhRvF          Physical Review Fluids
PhRvL          Physical Review Letters
PRPER          Physical Review Physics Education Research
PhRvI          Physical Review Series I
PhRvS          Physical Review Special Topics Accelerators and Beams
PRSTP          Physical Review Special Topics Physics Education
PhRvX          Physical Review X
PhSRv          Physical Sciences Reviews
PSCEC          Physical Sciences Series of the Commission of European Communities
PhChH          PhysicoChemical Hydrodynamics
Physi          Physics
DokPh          Physics - Doklady
PCS            Physics and Chemistry in Space
PCE            Physics and Chemistry of the Earth
PCEA           Physics and Chemistry of the Earth A
PCEB           Physics and Chemistry of the Earth B
PCEC           Physics and Chemistry of the Earth C
PCED           Physics and Chemistry of the Earth Delta
PhChE          Physics and Chemistry of Earth
PCMLD          Physics and Chemistry of Materials with Low-Dimensional Structures
PCMLA          Physics and Chemistry of Materials with Low-Dimensional Structures Series A
PCMLB          Physics and Chemistry of Materials with Low-Dimensional Structures Series B
PCMLC          Physics and Chemistry of Materials with Low-Dimensional Structures Series C
PCM            Physics and Chemistry of Minerals
PEEI           Physics and Evolution of the Earth's Interior
PhApp          Physics and its Applications
PTPPB          Physics and Technology of Particle and Photon Beams
PhB            Physics Bulletin
PhyEd          Physics Education
PhyEs          Physics Essays
PCHEI          Physics in Collision: High-Energy ee/ep/pp Interactions
PMB            Physics in Medicine and Biology
PhP            Physics in Perspective
PhTec          Physics in Technology
PhyIn          Physics International
PhLF           Physics Laser Fusion
PhL            Physics Letters
PhLA           Physics Letters A
PhLB           Physics Letters B
PhLC           Physics Letters Section C Physics Reports C
PhyNY          Physics New York
PhyN           Physics Notes
PDU            Physics of the Dark Universe
PEPI           Physics of the Earth and Planetary Interiors
PhSS           Physics of the Solid State
PAN            Physics of Atomic Nuclei
PAM            Physics of Atoms and Molecules
PhFl           Physics of Fluids
PhFlA          Physics of Fluids A
PhFlB          Physics of Fluids B
PhLRv          Physics of Life Reviews
PLDS           Physics of Low-Dimensional Structures
PhMet          Physics of Metals
PMM            Physics of Metals and Metallography
PPN            Physics of Particles and Nuclei
PPNL           Physics of Particles and Nuclei Letters
PhPl           Physics of Plasmas
PhQE           Physics of Quantum Electronics
PSL            Physics of Solids and Liquids
PWP            Physics of Wave Phenomena
PhyOJ          Physics Online Journal
PhPro          Physics Procedia
PhR            Physics Reports
PRI            Physics Research International
PhTea          The Physics Teacher
PhT            Physics Today
PhyU           Physics Uspekhi
PhyW           Physics World
PKM            Physik der Kondensierten Materie
PhuZ           Physik in unserer Zeit
PCTM           Physikalisch-Chemische Trenn- und Messmethoden
PhyBl          Physikalische Blätter
PhyG           Physikalische Gesellschaft
PhyGZ          Physikalische Gesellschaft Zürich
PhyZ           Physikalische Zeitschrift
PhyM           Physiological Measurement
PhylS          Physiologist Supplement
PAZh           Pisma v Astronomicheskii Zhurnal
PZETF          Pisma v Zhurnal Eksperimentalnoi i Teoreticheskoi Fiziki
PZhTF          Pisma v Zhurnal Tekhnischeskoi Fiziki
P&SS           Planetary and Space Science
PlAst          Planetary Astronomy
PlR            Planetary Report
PlSci          Planetary Science
PFR            Plasma and Fusion Research
PlPh           Plasma Physics
PPCF           Plasma Physics and Controlled Fusion
PlPhR          Plasma Physics Reports
PlST           Plasma Science and Technology
PSST           Plasma Sources Science Technology
PRFVT          Plastiques Renforces Fibres de Verre Textile
PLSCB          PLoS Computational Biology
PLoSO          PLoS ONE
PMCPA          PMC Physics A
PMCPB          PMC Physics B
PMCPC          PMC Physics C
PMTF           PMTF Zhurnal Prikladnoi Mekhaniki i Tekhnicheskoi Fiziki
PnGid          Pnevmatika i Gidravlika
PolSc          Polar Science
PolSi          Poliarnye Siianiia
PSSNN          Poliarnye Siianiia i Svechenie Nochnogo Neba
PASAM          Polish Academy of Science Arch Mech
PASAS          Polish Academy of Science Artificial Satellites
PASIG          Polish Academy of Sciences Institute of Geophysics Publications
PJMPE          Polish Journal of Medical Physics And Engineering
PCZNN          Politechnika Czestochowska Zeszyty Naukowe Nauki Techniczne Mechanika
PGZNM          Politechnika Gdanska Zeszyty Naukowe Mechanika
PSZNM          Politechnika Slaska Zeszyty Naukowe Mechanika
PolAt          Pollution Atmospherique
PolTM          Poluprovodnikovaia Tekhnika i Mikroelektronika
PolPP          Poluprovodnikovye Pribory i ikh Primenenie
PoCom          Polymer Composites
PoMec          Polymer Mechanics
PolPh          Polymer Physics
PomAK          Pomiary Automatyka Kontrola
PA             Popular Astronomy
PorMe          Poroshkovaia Metallurgiia
PoAn           Postepy Astronautyki
PoAst          Postepy Astronomii Krakow
PotUr          Potins d'Uranie
PSci           Pour la Science
PDiff          Powder Diffraction
PUAMA          Poznan Uniwersytet im Adama Mickiewicza Seria Akustyka
PUAMF          Poznan Uniwersytet im Adama Mickiewicza Seria Fizyka
PrAst          Practical Astronomy
PraAc          Prague Academia
Prama          Pramana
PreR           Precambrian Research
Prib           Priborostroenie
PriTE          Pribory i Tekhnika Eksperimenta
PriMM          Prikladnaia Matematika i Mekhanika
PriMP          Prikladnaia Matematika i Programmirovanie
PriM           Prikladnaia Mekhanika
PPPLR          Princeton Plasma Physics Laboratory Report
Prir           Priroda
Priv           Private Communication
PrEM           Probabilistic Engineering Mechanics
PrCmg          Problems of Cosmogeny
PrAiA          Problemy Arktiki i Antarktiki
PrBio          Problemy Bioniki
PrDRV          Problemy Difraktsii i Rasprostraneniia Voln
PrFA           Problemy Fiziki Atmosfery
PrFKL          Problemy Iadernoi Fiziki i Kosmicheskikh Luchei
PrKFi          Problemy Kosmicheskoi Fiziki
PrMas          Problemy Mashinostroeniia
PrPro          Problemy Prochnosti
PrSP           Problemy Sluchainogo Poiska
PrTE           Problemy Tekhnicheskoi Elektrodinamiki
PrTGE          Problemy Teorii Gravitatsii i Elementarnykh Chastits
PrTPT          Problemy Teploenergetiki i Prikladnoi Teplofiziki
PJAB           Proceeding of the Japan Academy, Series B
PAPhS          Proceedings of the American Philosophical Society
PASAu          Proceedings of the Astronomical Society of Australia
PCAS           Proceedings of the California Academy of Sciences
PCPS           Proceedings of the Cambridge Philosophical Society
PIASE          Proceedings of the Indian Academy of Science, Earth and Planetary Sciences
PINSA          Proceedings of the Indian National Science Academy Part A
PINSB          Proceedings of the Indian National Science Academy Part B
PIGP           Proceedings of the Institute of General Physics, Adademy of the Sciences of Russia
PIAHS          Proceedings of the International Association of Hydrological Sciences
PILOM          Proceedings of the International Latitude Observatory at Mizusawa
PIRE           Proceedings of the IRE
PNAS           Proceedings of the National Academy of Science
PNSC           Proceedings of the National Science Council
PNSBP          Proceedings of the National Society of Black Physicists
PPS            Proceedings of the Physical Society
PPSA           Proceedings of the Physical Society A
PPSB           Proceedings of the Physical Society B
PPSL           Proceedings of the Physical Society of London
PRIAN          Proceedings of the Research Institute of Atmospherics, Nagoya University
PRIAA          Proceedings of the Royal Irish Academy Section A
RSEPS          Proceedings of the Royal Society of Edinburgh
RSPSA          Proceedings of the Royal Society of London Series A
RSPSB          Proceedings of the Royal Society of London Series B
RSPS           Proceedings of the Royal Society of London Series I
PoS            Proceedings of Science
PrVP           Proceedings of Vibration Problems
PrAeS          Progress in Aerospace Sciences
PrAA           Progress in Astronautics and Aeronautics
PABei          Progress in Astronomy
PrA            Progress in Astronomy
PEPS           Progress in Earth and Planetary Science
PrECS          Progress in Energy and Combustion Science
PrMS           Progress in Materials Science
PMatP          Progress in Mathematical Physics
PMRP           Progress in Medical Radiation Physics
PMetP          Progress in Metal Physics
PNSci          Progress in Natural Science
PrOce          Progress in Oceanography
POrCo          Progress in Organic Coatings
PrPNP          Progress in Particle and Nuclear Physics
PPcPp          Progress in Photochemistry and Photophysics
PrPG           Progress in Physical Geography
PrPh           Progress in Physics
PQE            Progress in Quantum Electronics
PrSS           Progress In Surface Science
PTCP           Progress in Theoretical Chemistry and Physics
PTEP           Progress of Theoretical and Experimental Physics
PThPh          Progress of Theoretical Physics
PThPS          Progress of Theoretical Physics Supplement
ProTe          Promyshlennaia Teplotekhnika
PrEx           Propellants and Explosives
PrExP          Propellants and Explosives Pyrotechnics
PMMin          Proper Motion Survey, University of Minnesota
PSAIL          Pubblicazioni della Stazione Astronomica Internazionale di Latitudine
POMil          Pubblicazioni dell'Osservatorio Astronomico di Milano-Merate
POPad          Pubblicazioni dell'Osservatorio Astronomico di Padova
POTor          Pubblicazioni Varie Fuori Serie dell'Osservatorio Astronomico di Torino
PKCat          Publ. House Czech. Acad. Sci.
POStr          Publication de l'Observatoire de Strasbourg
PUSK           Publication der Koeniglichen Sternwarte in Kiel
PPCAS          Publication of the Pomona College Astronomical Society
PKAS           Publication of Korean Astronomical Society
PSCDS          Publication Speciale du Centre de Donnees Stellaires
PIAGL          Publications de l'Institut d'Astronomie et de Geophysique Georges Lemaitre
POBeo          Publications de l'Observatoire Astronomique de Beograd
PASK           Publications of the Academy of Science Kasakstan Sect. Astrobotanics
PAllO          Publications of the Allegheny Observatory of the University of Pittsburgh
PAICU          Publications of the Astronomical Institute of the Charles University
PAICz          Publications of the Astronomical Institute of the Czechoslovak Academy of Sciences
PUAms          Publications of the Astronomical Institute of the University of Amsterdam
PBrn           Publications of the Astronomical Institute of the University of Borneo
POHel          Publications of the Astronomical Observatory Helsinki
PAOS           Publications of the Astronomical Observatory of Sarajevo
POMin          Publications of the Astronomical Observatory University of Minnesota
PASP           Publications of the Astronomical Society of the Pacific
PASA           Publications of the Astronomical Society of Australia
PASJ           Publications of the Astronomical Society of Japan
PASRB          Publications of the Astronomical Society "Rudjer Boskovic"
PADEU          Publications of the Astronomy Department of the Eotvos Lorand University
PAIB           Publications of the Astronomy Institute of Bonn
PAB            Publications of The Astrophysics Branch Ottawa
PBeiO          Publications of the Beijing Astronomical Observatory
PBosO          Publications of the Bosscha Observatory Lembang Indonesia
PCinO          Publications of the Cincinnati Observatory
PCooO          Publications of the Cook Observatory
PDDO           Publications of the David Dunlap Observatory
PDAUC          Publications of the Department of Astronomy University of Chile
PDAO           Publications of the Dominion Astrophysical Observatory Victoria
PDO            Publications of the Dominion Observatory Ottawa
PDreO          Publications of the Dresden Observatory
PGLO           Publications of the Goethe Link Observatory
PGooO          Publications of the Goodsell Observatory, Carleton College
ILOMP          Publications of the International Latitude Observatory at Mizusawa
PIstO          Publications of the Istanbul University Observatory
PGro           Publications of the Kapteyn Astronomical Laboratory Groningen
PKirO          Publications of the Kirkwood Observatory of Indiana University
PAth           Publications of the Laborotory of Astronomy University of Athens
PMcCO          Publications of the Leander McCormick Observatory
PManO          Publications of the Manila Observatory
PMunO          Publications of the Munich Observatory
PNAOC          Publications of the National Astronomical Observatories of China
PNAOJ          Publications of the National Astronomical Observatory of Japan
POLyo          Publications of the Observatoire de Lyon
PGenA          Publications of the Observatoire Geneve Series A
PGenB          Publications of the Observatoire Geneve Series B
POHP           Publications of the Observatoire Haute-Provence
POANC          Publications of the Observatorie Astronomie Nacional Cerro Calan
POVRO          Publications of the Owens Valley Observatory
PPMtO          Publications of the Purple Mountain Observatory
PRCO           Publications of the Riverview College Observatory
PROE           Publications of the Royal Observatory of Edinburgh
PSAO           Publications of the Shaanxi Astronomical Observatory
PShaO          Publications of the Shaanxi Astronomy Observatory
PSprO          Publications of the Sproul Observatory
PTarO          Publications of the Tartu Astrofizica Observatory
PTasO          Publications of the Tashkent Astronomical Observatory
PUPFA          Publications of the University of Pennsylvania Flower Astronomical Observatory
PUSNO          Publications of the U.S. Naval Observatory Second Series
PVVO           Publications of the Van Vleck Observatory
PVasO          Publications of the Vassar College Observatory
PW&SO          Publications of the Warner & Swasey Observatory
PWasO          Publications of the Washburn Observatory
PYerO          Publications of the Yerkes Observatory
PYunO          Publications of the Yunnan Observatory
PDHO           Publications of Debrecen Heliophysical Observatory
POBol          Publications of dell'Osservatorio Astronomie de Bologna
PLicO          Publications of Lick Observatory
POMic          Publications of Michigan Observatory
PCat           Publications of Osservatorio Astrofisico di Catania
PWHHO          Publications of West Hendon House Observatory, Sunderland
POxf           Publications University of Oxford Department of Astrophysics
PKUJ           Publikationen der Kaiserlichen Universitaets-Sternwarte Jurjew
PAIKH          Publikationen des Astrophysikalischen Instituts Koenigstuhl-Heidelberg
POPot          Publikationen des Astrophysikalischen Observatoriums zu Potsdam
PCopO          Publikationer og mindre Meddeler fra Kobenhavns Observatorium
PGAOI          Pulkovo Glavnaia Astronomicheskaia Observatoriia Izvestiia
PApCh          Pure & Applied Chemistry
PApGe          Pure and Applied Geophysics
PApPh          Pure and Applied Physics
PApOp          Pure Applied Optics
PKAO           Pyublikatskii Kievskoj Astronomicheskoj Observatorii
QREI           Quality Reliability Engineering International
QuFin          Quantitative Finance
QuEle          Quantum Electronics
QuIP           Quantum Information Processing
QMQM           Quantum Measurements and Quantum Metrology
QuOpt          Quantum Optics
QS&T           Quantum Science and Technology
QBSA           Quarterly Bulletin on Solar Activity
QJRAS          Quarterly Journal of the Royal Astronomical Society
QJRMS          Quarterly Journal of the Royal Meteorological Society
QJMat          The Quarterly Journal of Mathematics
QJMAM          Quarterly Journal of Mechanics and Applied Mathematics
QJPAM          The Quarterly Journal of Pure and Applied Mathematics
QApMa          Quarterly of Applied Mathematics
QuInt          Quaternary International
QuRes          Quaternary Research
QSRv           Quaternary Science Reviews
Rad            Radiant, Journal of the Dutch Meteor Society
RDTM           Radiation Detection Technology and Methods
RadEf          Radiation Effects
REDS           Radiation Effects and Defects in Solids
RaPC           Radiation Physics and Chemistry
RaEE           Radio and Electronic Engineer
RadA           Radio Astronomy: Journal of the Society of Amateur Radio Astronomers,
REEP           Radio Engineering and Electronic Physics
RPRA           Radio Physics and Radio Astronomy
RaRLJ          Radio Research Laboratory, Journal
RaRLR          Radio Research Laboratory, Review
RaSc           Radio Science
Radel          Radioehlektronika
RaF            Radiofizika
R&QE           Radiophysics and Quantum Electronics
RaT            Radiotekhnika
RaEl           Radiotekhnika i Elektronika
RTRE           Radiotekhnika Tecommunications Radio Engineering Radio Engineering
LeRad          Le Radium
RF             Raumfahrtforschung
RRDAP          Recent Research Development in Applied Physics
RRDBC          Recent Research Development in Biophysical Chemistry
RRDBB          Recent Research Development in Biophysics and Biochemistry
RRDCP          Recent Research Development in Chemical Physics
RRDPC          Recent Research Development in Physical Chemistry
RRDP           Recent Research Development in Physics
RRDPF          Recent Research Development in Physics of Fluids
RRDSP          Recent Research Development in Statistical Physics
Rech           La Recherche
RAOU           Recherches Astronomiques de l'Observatoire d'Utrecht
RZh            Referationyj Zhurnal
RCD            Regular and Chaotic Dynamics
RemS           Remote Sensing
RSEMS          Remote Sensing Electro Magnetic Spectrum
RSEnv          Remote Sensing of Environment
RSQ            Remote Sensing Quarterly
RGRH           Rep. Hydrograph. Res. Japan
HarOR          Report of the Committee of the Overseers of Harvard College appointed to visit the Observatory
RNAOJ          Report of the National Astronomical Observatory of Japan
RHRJ           Report of Hydrographic Researches in Japan
RSPUT          Report Series of the Department of Physics and Science, University of Turku
YalRY          Reports for the year presented by the Board of Managers of the Observatory of Yale University to the President and Fellows
ROLun          Reports of the Lund Observatory
RGG            Reports on Geodesy and Geoinformatics
RpMP           Reports on Mathematical Physics
RPPh           Reports on Progress in Physics
BeiRe          Reprints Beijing Astronomical Observatory Academia Sinica
ROCi           Republic Observatory Johannesburg Circular
ChPAS          Republic of China National Science Council Proceedings Applied Sciences
RAA            Research in Astronomy and Astrophysics
ReNEv          Research in Nondestructive Evaluation
RSTEd          Research in Science and Technological Education
RScEd          Research in Science Education
RLOpt          Research Letters in Optics
RLPhy          Research Letters in Physics
RNOST          Research News & Opportunities in Science and Theology
RPFSU          Research Papers Faculty of Materials Science and Technology Slovak University of Technology
RRP            Research Reports in Physics
RTP            Research Trends in Physics
RNAO           Resultados del Observatorio Nacional Argentino
ROCor          Resultados del Observatorio Nacional Argentino en Cordoba
ResPh          Results in Physics
RAROC          Results of Astronomical Observations made at the Royal Observatory, Cape of Good Hope
RvPT           Review of Physics in Technology
RScI           Review of Scientific Instruments
RvAqS          Reviews in Aquatic Sciences
RvMaP          Reviews in Mathematical Physics
RvMA           Reviews in Modern Astronomy
RvRRL          Reviews of the Radio Research Laboratory
RvAST          Reviews of Accelerator Science and Technology
RvGeo          Reviews of Geophysics
RvGSP          Reviews of Geophysics and Space Physics
RvGeS          Reviews of Geophysics Supplement
RvMin          Reviews of Mineralogy
RvMP           Reviews of Modern Physics
RvMPS          Reviews of Modern Physics Supplement
RvMPP          Reviews of Modern Plasma Physics
RvOp           Reviews of Optics
RvPP           Reviews of Plasma Physics
RvA            Revista Astronomica Organo de la Asociacion Argengina Amigos de la Astronomia Buenos Aires
RBrFi          Revista Brasileira de Fisica
RvCF           Revista Colombiana de Fisica
RMxAA          Revista Mexicana de Astronomia y Astrofisica
RMxF           Revista Mexicana de Fisica
RMxFE          Revista Mexicana de Fisica E
RMxFS          Revista Mexicana de Fisica Supplement
RvMad          Revista Real Acad. Ciencias Exact. Fis. Nat. Madrid
RTrTe          Revista Transporturilor si Telecomunicatiilor
AerRv          Revue Aerospatiale
RvAc           Revue d'Acoustique
RvPA           Revue de Physique Appliquee
RvPD           Revue du Palais de la Decouverte
RFrM           Revue Francaise de Mecanique
RRMPA          Revue Roumaine de Mathematiques Pures et Appliquees
RvRP           Revue Roumaine de Physique
RvRST          Revue Roumaine des Sciences Techniques Serie de Mecanique Appliquee
RST            Revue Scientifique et Technique CECLES CERS
RvT            Revue Technique Thomson CSF
RNISZ          Rezultaty Nabliudenii Iskusstvennykh Sputnikov Zemli
RWTHA          Rheinisch Westfaelische Technische Hochschule Aerodynamisches Institut Abhandlungen
AcRhe          Rheologica Acta
RA             Ricerche Astronomiche
Rise           Rise Hvezd
RIG            Rivista Italiana di Geofisica
RvTS           Rivista Tecnica Selenia
Robot          Robotica
RArtR          Rock Art Research
RMRE           Rock Mechanics and Rock Engineering
RMFMR          Rock Mechanics Felsmechanik Mecanique des Roches
Roczn          Rocznik Astronomiczny Observatorjum Krakowskiego Krakow
RoAJ           Romanian Astronomical Journal
RoJPh          Romanian Journal of Physics
RoRPh          Romanian Reports in Physics
RoIE           Rossiiskaia Akademiia Nauk Izvestiia Energetika
RoIMZ          Rossiiskaia Akademiia Nauk Izvestiia Mekhanika Zhidkosti i Gaza
RoISF          Rossiiskaia Akademiia Nauk Izvestiia Seriia Fizicheskaia
RoDok          Rossijskaya Akademiya Nauk Doklady
RoIMT          Rossijskaya Akademiya Nauk Izvestiya Mekhanika Tverdogo Tela
RoIzF          Rossijskaya Akademiya Nauk Izvestiya Seriya Fizicheskaya
RWPWZ          Rostock Wilhelm Pieck Universitaet Wissenschaftliche Zeitschrift Mathematisch Naturwissenschaftliche Reihe
PVSS           Royal Astronomical Society of New Zealand Publications of Variable Star Section
VSSCi          Royal Astronomical Society of New Zealand Variable Star Section Circulars
RGOB           Royal Greenwich Observatory Bulletins
ROAn           Royal Observatory Annals
CoRSE          Royal Society Edinburgh Communications Physical Sciences
RSN&R          Royal Society of London Notes & Records
RSOS           Royal Society Open Science
RoIn           Rozprawy Inzynierskie
RoIET          Rozprawy Inzynierskie Engineering Transactions
Ruimt          Ruimtevaart
RuCRv          Russian Chemical Reviews
RuGG           Russian Geology and Geophysics
RJMP           Russian Journal of Mathematical Physics
RJPCA          Russian Journal of Physical Chemistry A
RuMaS          Russian Mathematical Surveys
RuMet          Russian Metallurgy
RuPhJ          Russian Physics Journal
RALR           Rutherford Appleton Laboratory Report
rxte prop      RXTE Proposal
Sadha          Sadhana
STVF           Samoletostroenie Tekhnika Vozdushnogo Flota
SAMPJ          SAMPE Journal
SAMPQ          SAMPE Quarterly
UISTS          San Diego CA Univelt Inc Science Technology Series
MaMeA          Sankt Peterburgskii Universitet Vestnik Seriia Matematika Mekhanika Astronomiia
SAOSR          SAO Special Report
SatCo          Satellite Communications
SBARM          SBARMO Bulletin
SbMat          Sbornik: Mathematics
SUVSR          Scandinavian Union of Amateur Astronomers Variable Star Section
ScReE          Scholarly Research Exchange
SchpJ          Scholarpedia
SNG            Schweizerische Naturforschende Gesellschaft
SRToh          Sci. Rep. Tohoku Univ. Eighth Ser.
Sci            Science
Sc&Ed          Science & Education
SciA           Science Advances
SCSA           Science and Culture Series: Astrophysics
SCSP           Science and Culture Series: Physics
SECM           Science and Engineering of Composite Materials
STAdM          Science and Technology of Advanced Materials
SCPMA          Science China Physics, Mechanics, and Astronomy
SCSMP          Science China Series Mathematics Physics Astronomy Technological Sciences
SciDi          Science Dimension
SciEd          Science Education
ScEdR          Science Education Research
SFCh           Science Foundation in China
ScChA          Science in China A: Mathematics
ScChB          Science in China B: Chemistry
ScChD          Science in China D: Earth Sciences
ScChG          Science in China: Physics, Mechanics and Astronomy
SISN           Science Information Systems Newsletter
SciN           Science News
ScTEn          Science of the Total Environment
SciNa          The Science of Nature
ScPr           Science Progress
Scis           Sciences
Sc&Te          Sciences et Techniques
SciB           Scientia (Bologna)
SciSn          Scientia Sinica
SSPMA          Scientia Sinica Physica, Mechanica & Astronomica
SSSMP          Scientia Sinica Series Mathematical Physical Technical Sciences
SciAm          Scientific American
SciDr          Scientific Drilling
SJRUE          Scientific Journal of Riga Technical University. Environmental and Climate Technologies
SJRUP          Scientific Journal of Riga Technical University. Power and Electrical Engineering
SMS            Scientific Modeling and Simulation SMNS
SciMo          The Scientific Monthly
SPBra          Scientific Proceedings Faculty of Mechanical Engineering STU in Bratislava
NatSR          Scientific Reports
Scim           Scientometrics
SFSN           Scripta Faculty Science Nat. Ujep Brunensis Physica
ScM            Scripta Metallurgica
ScMM           Scripta Metallurgica et Materialia
SedG           Sedimentary Geology
Sedim          Sedimentology
SeiKa          Seikei-Kakou
BSSA           Seismological Society America Bulletin
SEGeo          Seismology and Exploration Geophysics
SPJCE          Selected Scientific Papers - Journal of Civil Engineering
STSSP          Selected Topics in Solid State Physics
SHM            Self-Healing Materials
SeScT          Semiconductor Science Technology
Semic          Semiconductors
TrKra          Seminar Kraevym Zadacham Trudy
SCB            Seminars in Cancer Biology
GEOCS          Semi-Regular Variables
SenAR          Sendai Astronomiaj Raportoj
SenIm          Sensing and Imaging
SPTS           Sensor Physics and Technology Series
SeAc           Sensors and Actuators
SAERI          Seoul Korea Atomic Energy Research Institute
SanS           Separata Universidad de Chile Departamento de Astronomia Santiago
SerAJ          Serbian Astronomical Journal
AnShO          Shanghai Observatory Annals
ShMeS          Shape Memory and Superelasticity
SVD            Shock Vibration Digest
SVICB          Shock Vibration Information Center Shock Vibration Bulletin
SVICP          Shock Vibration Information Center Shock Vibration Computer Programs
SVICD          Shock Vibration Information Center Shock Vibration Digest
SVICI          Shock Vibration Information Center Shock Vibration Inform Digest
ShWav          Shock Waves
SJAM           SIAM Journal of Applied Mathematics
SJCO           SIAM Journal of Control Optimization
SJMA           SIAM Journal of Mathematical Analysis
SJADS          SIAM Journal on Applied Dynamical Systems
SJNA           SIAM Journal on Numerical Analysis
SIAMR          SIAM Review
SiFTZ          Sibirskii Fiziko Tekhnicheskii Zhurnal
JCMSI          SICE Journal of Control, Measurement, and System Integration
SIDPQ          SID Proceedings Quarter
SiFoE          Siemens Forschungs und Entwicklungsberichte
SIGMA          SIGMA
Sig            Signal
SigPr          Signal Processing
Simul          Simulation
SiMol          Single Molecules
SZPA           SIRIUS. Zeitschrift fuer Populaere Astronomie
Situ           Situ
SkInq          Skeptical Inquirer
S&T            Sky and Telescope
SkyN           Sky News
SlaOb          Slaboproudy Obzor
SJCE           Slovak Journal of Civil Engineering
SMaS           Smart Material Structures
Smith          Smithsonian
SmCES          Smithsonian Contributions to the Earth Sciences
SCoA           Smithsonian Contributions to Astrophysics
SCoK           Smithsonian Contributions to Knowledge
SSS            Social Studies of Science
MSAIQ          Societa Astronomica Italiana Memorie Quarter
SFPTB          Societe Francaise de Photogrammetrie et de Teledetection Bulletin
SASS           Society for Astronomical Sciences Annual Symposium
SHAN           Society for History of Astronomy News
SEEJ           Society of Environmental Engineers Journal
SIAM           Society of Industrial and Applied Mathematics
SIBAN          Sofia Izdatel Bolgarskoi Akademii Nauk
SMat           Soft Matter
SoftX          SoftwareX
SOILD          SOIL Discussions
SSSAJ          Soil Science Society of America Journal
SoCe           Solar Cells
SoEn           Solar Energy
SoEnM          Solar Energy Materials
SoPh           Solar Physics
SoSyR          Solar System Research
STERJ          Solar Terrestrial and Environmental Research Japan
STP            Solar-Terrestrial Physics (Solnechno-zemnaya fizika)
SolE           Solid Earth
SolED          Solid Earth Discussions
SMArc          Solid Mechanics Archives
SSCom          Solid State Communications
SSEle          Solid State Electronics
SSPAR          Solid State Physics Advances in Research and Applications
SSPAS          Solid State Physics Advances in Research and Applications Supplement
SSSci          Solid State Sciences
SSTec          Solid State Technology
SoKie          Sonderdrucke der Sternwarte Kiel
SoMue          Sonderdrucke Universitaet Muenster Astronomisches Institut
Sonne          Sonne
SoShe          Soobshchenie Shemakhinskoj Astrofizicheskoj Observatorii
SoByu          Soobshcheniya Byurakanskoj Observatorii Akademiya Nauk Armyanskoj SSR Erevan
SoSht          Soobshcheniya Gosudarstvennogo Astronomicheskogo Instituta
SoSAO          Soobshcheniya Spetsial'noj Astrofizicheskoj Observatorii
SMTS           Soprotivlenie Materialov i Teoriia Sooruzhenii
SSHMP          Sources and Studies in the History of Mathematics and Physical Sciences
SHMPS          Sources in the History of Mathematics and Physical Sciences
SAAOC          South African Astronomical Observatory Circular
SAAOR          South African Astronomical Observatory Republic
SAJPh          South African Journal of Physics
SAJSc          South African Journal of Science
SouSt          Southern Stars
IBSAE          Sovetskaia Antarkticheskaia Ekspeditsiia Informatsionnyi Byulleten
SvAer          Soviet Aeronautics
SovAe          Soviet Aeronomii
SvApM          Soviet Applied Mechanics
SvA            Soviet Astronomy
SvAL           Soviet Astronomy Letters
SvGeo          Soviet Geologia
JETP           Soviet Journal of Experimental and Theoretical Physics
JETPL          Soviet Journal of Experimental and Theoretical Physics Letters
SvJNP          Soviet Journal of Nuclear Physics
SvJOT          Soviet Journal of Optical Technology
SvJPP          Soviet Journal of Plasma Physics
SvJQE          Soviet Journal of Quantum Electronics
SPhAc          Soviet Physics Acoustics
SvPhA          Soviet Physics Astronomy
SPhD           Soviet Physics Doklady
SvPhJ          Soviet Physics Journal
SPTP           Soviet Physics Technical Physics
SvPhU          Soviet Physics Uspekhi
SvRP           Soviet Radiophysics
SSRvA          Soviet Scientific Reviews A Physics Reviews
SSRvC          Soviet Scientific Reviews C Mathematical Physics Reviews
SSRvD          Soviet Scientific Reviews D Physicochemical Biology Reviews
Space          Space
SSPRv          Space and Solar Power Review
SpCoB          Space Communication Broadcasting
SpCom          Space Communications
SpEd           Space Education
SLSci          Space Life Sciences
SpMar          Space Markets
SpMME          Space Medicine Medical Engineering
SpPol          Space Policy
SpPow          Space Power
SPRMD          Space Power - Resources, Manufacturing and  Development
SpRBu          Space Research Bulgaria
SpReT          Space Research Today
SSI            Space Science Instrumentation
SSRv           Space Science Reviews
SpT            Space Technology
STICA          Space Technology Industrial and Commercial Applications
asc  rept      Space Telescope ASC Instrument Science Report
STECF          Space Telescope European Coordinating Facility Newsletter
nicm rept      Space Telescope NICMOS Instrument Science Report
stis rept      Space Telescope STIS Instrument Science Report
wfc  rept      Space Telescope WFC Instrument Science Report
wfpc rept      Space Telescope WFPC2 Instrument Science Report
SpWea          Space Weather
SpWd           Space World
SpWdU          Space World U
SpWdW          Space World W
SpWdY          Space World Y
SpFl           Spaceflight
Spvw           Spaceview
Spark          Spark, the AAS Education Newsletter
VatAR          Specola Astronomica Vaticana Annual Reports
VatCo          Specola Astronomica Vaticana Comunicazione
VatMA          Specola Astronomica Vaticana Miscellanea Astronomica
VatPS          Specola Astronomica Vaticana Pubblicazioni Serie Seconda
VatRS          Specola Astronomica Vaticana Ricerche Spettroscopiche
VatRA          Specola Astronomica Vaticana Richerche Astronomiche
AcSpe          Spectrochimica Acta
AcSpA          Spectrochimica Acta Part A: Molecular Spectroscopy
SpecL          Spectroscopy Letters
SRMO           Specula Regia Monachiensi Observationes astronomicae
SScT           Speculations in Science and Technology
Spika          Spika
Spin           Spin
sptz prop      Spitzer Proposal
SSSSc          Springer Series in Surface Sciences
STMP           Springer Tracts in Modern Physics
SSCP           Springer Verlag Springer Series on Chemical Physics
SSEp           Springer Verlag Springer Series on Electrophysics
SSGSR          Springer Verlag Springer Series on Group Geophysics Space Research
SSOS           Springer Verlag Springer Series on Optical Sciences
SVPCS          Springer Verlag Springer Series on Physics Chemistry Space
SSSSS          Springer Verlag Springer Series on Solid State Sciences
SSSyn          Springer Verlag Springer Series on Synergetics
SSWP           Springer Verlag Springer Series on Wave Phenomena
SrLJP          Sri Lankan Journal of Physics
SANUG          Srpska Akademiia Nauka i Umetnosti Glas Odeljenje Tekhnichkikh Nauka
SRXPh          SRX Physics
StSky          Star Sky
StarD          StarDate Magazine
StarB          Starlink Bulletin
StarC          Starlink Cookbook
StaGP          Starlink General Paper
StarG          Starlink Guide
StaSN          Starlink System Note
StaUN          Starlink User Note
StMet          Statistical Methodology
StaSc          Statistical Science
StReL          Staub Reinhaltung Luft
SMSPS          Stephan Mueller Special Publication Series
Stern          Die Sterne
S&W            Sterne und Weltraum
Sterz          Sternzeit Mitteilungen der Astrnomischen Vereinigungen Aachen
IEWS           Stevenage Herts England Peter Peregrinus Ltd IEE Electromagnetic Waves Series
TriTr          STLE Tribology Transactions
SHH            Stochastic Hydrology and Hydraulics
StoAn          Stockholms Observatoriums Annaler
StoOR          Stockholms Observatoriums Reports
Strai          Strain
SGC            Stratigraphy and Geological Correlation
StMat          Strength of Materials
Stroj          Strojarstvo
StAst          Strolling Astronomer
StrOp          Structural Optimization
SASn           Studia Astronomica Sinica
StGG           Studia Geophysica et Geodaetica
StGM           Studia Geotechnica et Mechanica
StuMa          Studia Mathematica
SSTor          Studia Societatis Scientiarum Torunensis Sectio F Astronomia
SHPMP          Studies in the History and Philosophy of Modern Physics
StHMP          Studies in the History of Mathematics and the Physical Sciences
StAM           Studies in Applied Mathematics
SCMP           Studies in Condensed Matter Physics
SGORS          Studies in Geophysical Optics and Remote Sensing
StGeo          Studies in Geophysics
StHEP          Studies in High Energy Physics
StHCG          Studies in High Energy Physics Cosmology and Gravitation
SScEd          Studies in Science Education
Sttur          Studies in turbulence
SCA            Studii si Cercetari de Astronomie Bucuresti
StCeF          Studii si Cercetari de Fizica
StCeM          Studii si Cercetari Matematice
StCMA          Studii si Cercetary de Mecanica Aplicata
suba prop      Subaru Proposal
SunGe          Sun and Geosphere
Sunwo          Sunworld
SuScT          Superconductor Science Technology
SuMi           Superlattices and Microstructures
JPhSu          Supplement au Journal de Physique
AnMuS          Supplementband zu den Annalen der Munchener Sternwarte
SAnAp          Supplements aux Annales d'Astrophysique
SurIA          Surface and Interface Analysis
SRL            Surface Review and Letters
SurSc          Surface Science
SurSL          Surface Science Letters
SurSR          Surface Science Reports
SurSS          Surface Science Spectra
SuTMP          Surface Topography: Metrology and Properties
SGeo           Surveys in Geophysics
SHEP           Surveys in High Energy Physics
Sust           Sustainability
SvPro          Svarochnoe Proizvodstvo
SvUNT          Sverdlovsk Uralskii Nauchnyi Tsentr AN SSSR
SydOP          Sydney Observatory Papers
SyTec          Systems Technology
TMPGO          Tagung ueber Mathematische Probleme Geodaesie Oberwolfach West Germany Bulleting Geodesique
TANEs          Tartu Akademiia Nauk Estonskoi SSR
TarOT          Tartu Astrofuusika Observatoorium Teated
IzTas          Tashkent Izdatel Fan
IzGeo          Tbilisi Georgian SSR Izdatel Metsniereba
TIzSS          Tbilisi Izdatel Sabchota Sakartvelo
TecN           Technical News
TePhL          Technical Physics Letters
TeLoA          Technika Lotnicza i Astronautyczna
TBBM           Techniques of Biochemical and Biophysical Morphology
TPhy           Techniques of Physics
ToIzL          Technisch oekonomische Informationen zivilen Luftfahrt
TMKF           Technische Mitteilungen Krupp Forschungsberichte
TUnGG          Technische Univ Geodesy Global Geodyn
TeEng          Technological Engineering,
Tech           Technology
TecRv          Technology Review
Tecto          Tectonics
Tectp          Tectonophysics
TekEl          Tekhnicheskaia Elektrodinamika
TJAu           Telecommunication Journal of Australia
TDAPR          Telecommunications and Data Acquisition Progress Report
TMOPR          Telecommunications and Mission Operations Progress Report
TRET           Telecommunications and Radio Engineering Telecommunications
TelIn          Telematics Informatics
Telet          Telettra S
Tell           Tellus
TellA          Tellus Series A
TellB          Tellus Series B Chemical and Physical Meteorology B
TSDMO          Tellus Series Dynamic Meteorology and Oceanography
TeoEl          Teoreticheskaia Elektrotekhnika
TeoPM          Teoreticheskaia i Prikladnaia Mekhanika
TFFAP          Teoriia Funktsii Funktsionalnyi Analiz i ikh Prilozheniia
TeoVP          Teoriia Veroiatnostei i ee Primeneniia
Teplo          Teploenergetika
Tepsg          Teplofizicheskie svoistva gazov
TepT           Teplofizika i Teplotekhnika
TepVT          Teplofizika Vysokikh Temperatur
TFizG          Teploobmen i Fizicheskaia Gazodinamika
TNEK           Teplovye Napriazheniia Elementakh Konstruktsii
LTerm          La Termotecnica
TeMAE          Terrestrial Magnetism and Atmospheric Electricity (Journal of Geophysical Research)
TeMag          Terrestrial Magnetism (Journal of Geophysical Research)
Tesla          TESLA Electronics
AcTC           Theoretica Chimica Acta
ThApC          Theoretical and Applied Climatology
ThAFM          Theoretical and Applied Fracture Mechanics
TAM            Theoretical and Applied Mechanics
ThCFD          Theoretical and Computational Fluid Dynamics
TMP            Theoretical and Mathematical Physics
ThAst          Theoretical Astrophysics
TPAG           Theory and Practice of Applied Geophysics
ThEng          Thermal Engineering
TSE            Thermal Science and Engineering
Th&Ae          Thermophysics and Aeromechanics
TSF            Thin Solid Films
TETB           Thyssen Edelstahl Technische Berichte
TrTIM          Tiflis Izdatel Metsniereba Akademiia Nauk Gruzinskoi SSR Institut Geofiziki Trudy
TrGru          Tiflis Izdatel Metsniereba Akademiia Nauk Gruzinskoi SSR Matematicheskii Institut Trudy
IzTif          Tiflis Izdatel Tbilisskogo Universiteta
TNKS           Tochnost i Nadezhnost Kiberneticheskikh Sistem
TSRSG          Tohoku University Science Reports Series Geophysics
TokAB          Tokyo Astronomical Bulletin
TokRe          Tokyo Astronomical Observatory Reprints
TUFER          Tokyo Denki University Faculty of Engineering Research Reports
TAEMm          Tokyo Metropolitan College Aeronautical Engineering Memoirs
TUFEJ          Tokyo University Faculty of Engineering Journal Series
TUISR          Tokyo University Institute Industrial Science Report
TUASB          Tokyo University Institute of Space and Aeronautical Science Bulletin
TUASR          Tokyo University Institute of Space and Aeronautical Science Report
TIOA           Tomsk Institut Optiki Atmosfery CO AN SSSR
TApPh          Topics in Applied Physics
TAASS          Topics in Astrophysics, Astrononmy, and Space Science
TCPh           Topics in Current Physics
TPhCh          Topics in Physical Chemistry
ToASC          Torino Accademia delle Scienze Classe di Scienze Fisiche Matematiche e Naturali Atti
TosRv          Toshiba Review
TouCE          Toulouse Cepadues Editions
RSET           Transaction of the Royal Society of Edinburgh
TrAGU          Transactions, American Geophysical Union
TAPS           Transactions of the American Philosophical Society
TOYal          Transactions of the Astronomical Observatory of Yale University
TCaPS          Transactions of the Cambridge Philosophical Society
TISCI          Transactions of the Institute of Systems, Control and Information Engineers
IAUTA          Transactions of the International Astronomical Union, Series A
IAUTB          Transactions of the International Astronomical Union, Series B
TIUCS          Transactions of the International Union for Cooperation in Solar Research
TRACE          Transactions of the Japan Society of Refrigerating and Air Conditioning Engineers
TJSAI          Transactions of the Japanese Society for Artificial Intelligence
TATJ           Transactions of the Japanese Society for Artificial Intelligence, Aerospace Technology Japan
TJSIE          Transactions of The Japanese Society of Irrigation, Drainage and Rural Engineering
TLHSQ          Transactions of the Literary and Historical Society of Quebec
TrOS           Transactions of the Optical Society
RSCT           Transactions of the Royal Society of Canada
TSICE          Transactions of the Society of Instrument and Control Engineers
TrSpT          Transactions of Space Technology Japan
TMatR          Translational Materials Research
TTSP           Transport Theory and Statistical Physics
TvOC           Transvaal Observatory Circular
TSSLW          Travaux de la Societe des Sciences et des Letters de Wroclaw
TOMar          Travaux de l'Observatoire de Marseille
TraGe          Travaux Geophysiques
TrGeo          Treatise on Geochemistry
TTP            Trends in Theoretical Physics
TrLit          Trudy Akademiia Nauk Litovskoi
TrSSR          Trudy Akademiia Nauk SSSR Fizicheskii Institut
TrRig          Trudy Astrofiz. Lab. Riga
TrAlm          Trudy Astrofizicheskogo Instituta Alma-Ata
TrLen          Trudy Astronomicheskoj Observatorii Leningrad
TrPul          Trudy Glavnoj Astronomicheskoj Observatorii v Pulkovo
TrSht          Trudy Gosudarstvennogo Astronomicheskogo Instituta
TrDus          Trudy Instituta Astrofiziki Dushanbe
TrSta          Trudy Instituta Astrofiziki Stalinabad
TrKaz          Trudy Kazanskaia Gorodkoj Astronomicheskoj Observatorii
TrMMO          Trudy Moskovskoe Matematicheskoe Obshchestvo
TrPet          Trudy Seminar imeni G Petrovskogo
TrTas          Trudy Tashkentskoj Astronomicheskoj Observatorii
TrTsA          TsAGI Trudy
ZaTsA          TsAGI Uchenye Zapiski
TrTsI          TsIAM Trudy
TsHUJ          Tsing Hua University Journal
TITas          Tsirkulyar Astronomicheskogo Instituta Akademiya Nauk Uzbekskoj SSR
TsLvo          Tsirkulyar Astronomicheskoj Observatorii Lvov
TsShe          Tsirkulyar Shemakhinskoj Astrofizicheskoj Observatorii
TsSta          Tsirkulyar Stalinabadskoj Astronomicheskoj Observatorii
TsTas          Tsirkulyar Tashkentskoj Astronomicheskoj Observatorii
TsVse          Tsirkulyar Vses. astron.-geod. o-va
TsPul          Tsirkulyary Glavnoj Astronomicheskoj Observatorii i Pulkove
TUAID          Tuebingen Universitaet Astronomisches Institut Diplomarbeit
TJJPT          Tuijin Jishu Journal of Propulsion Technology
TurTe          Turbulentnye techeniia
TJPh           Turkish Journal of Physics
UGSJR          U S Geological Survey Journal Research
UkJPO          Ukrainian Journal of Physical Optics
UkFiZ          Ukrainskii Fizicheskii Zhurnal
UkMaZ          Ukrainskii Matematicheskii Zhurnal
Ultmi          Ultramicroscopy
UltIm          Ultrasonic Imaging
Ultra          Ultrasonics
Umsch          Umschau
USOC           Unified System Orbit Computation USOC
UMIB           Unione Matematica Italiana Bollettino
UNPSA          United Nations Programme on Space Applications
Univ           Universe
UniCl          Universe Classroom
UNAer          Universita di Napoli Aeritalia S
UCAFR          Universitas Comeniana Acta Facultatis Rerum Naturalium Physica
UMt1K          Universite de Montpellier
UECBu          University Electro Communications Bulletin
UnECR          University Electro Communications Reports
MAUTx          University of Texas Monographs in Astronomy
PAUTx          University of Texas Publications in Astronomy
UppAn          Uppsala Astronomical Observatory Annals
UppOR          Uppsala Astronomical Observatory Reports
UrBar          Urania (Bracelona)
Urani          Urania (Krakow)
USNOC          U.S. Naval Observatory Circulars
UsFiN          Uspekhi Fizicheskikh Nauk
UMAM           Uspekhi Mekhaniki Advances Mechanics
RpCCA          USSR Report Cybernetics Computers Automation Technology JPRS UCC
RpESc          USSR Report Earth Sciences JPRS UES
RpSpR          USSR Report Space
RpBAM          USSR Report Space Biology Aerospace Medicine JPRS USB
RpEEE          USSR Rept Electron Elec Eng JPRS UEE
RpEn           USSR Rept Energy JPRS UEN
RpEE           USSR Rept Eng Equipment JPRS UEQ
RMTME          USSR Rept Machine Tools Metalworking Equipment JPRS UMM
RpMSM          USSR Rept Mater Sci Met JPRS
RpPhM          USSR Rept Phys Math JPRS UPM
RpSBA          USSR Rept Space Biol Aerospace Med Sep
RpTr           USSR Rept Transportation JPRS UTR
UtMat          Utilitas Mathematica
UtrOv          Utrechtse Sterrekundige Overdrukken
Vacuu          Vacuum
Vasio          Vasiona
VatOP          Vatican Observatory Publications
VDIF           VDI Forschungsheft
VDIZ           VDI Z
VDIZF          VDI Zeitschriften Fortschritt Berichte Reihe Stroemungstechnik
VSD            Vehicle System Dynamics, International Journal of Vehicle Mechanics and Mobility
VKAWA          Verhandelingen der Koninklijke Akademie van Wetenschappen te Amsterdam
Verme          Vermessungstechnik
VeWFS          Veroeffentlichung der Wilhelm Foerster Sterwarte
ViHei          Veroeffentlichungen der Badischen Landes-Sternwarte zu Heidelberg
VeHei          Veroeffentlichungen der Badischen Sternwarte zu Heidelberg
VeGG           Veroeffentlichungen der Geod. Geophys
VeKar          Veroeffentlichungen der Grossherzoglichen Sternwarte zu Karlsruhe
VeBam          Veroeffentlichungen der Remeis-Sternwarte zu Bamberg
VeBab          Veroeffentlichungen der Sternwarte Babelsberg
VeMun          Veroeffentlichungen der Sternwarte Munchen
VeSon          Veroeffentlichungen der Sternwarte Sonneberg
VeKie          Veroeffentlichungen der Universitaets-Sternwarte Kiel
VeKoe          Veroeffentlichungen der Universitaets-Sternwarte Koenigsberg Pr.
VeBB           Veroeffentlichungen der Universitaetssternwarte zu Berlin-Babelsberg
VeGoe          Veroeffentlichungen der Universitaets-Sternwarte zu Goettingen
VeJen          Veroeffentlichungen der Universitaets-Sternwarte zu Jena
VeLei          Veroeffentlichungen der Universitaetssternwarte zu Leipzig
VeBoc          Veroeffentlichungen des Astronomischen Instituts der Ruhr-Universitaet Bochum
VeARI          Veroeffentlichungen des Astronomischen Rechen-Instituts Heidelberg
VeABD          Veroeffentlichungen des Astronomischen Rechen-Instituts zu Berlin-Dahlem
VeBon          Veroeffentlichungen des Astronomisches Institute der Universitaet Bonn
VeFra          Veroeffentlichungen des Astronomisches Institute der Universitaet Frankfurt
VeBKI          Veroeffentlichungen des Bayerische Kommission Int. Erdmessung
VeKAB          Veroeffentlichungen des Koeniglichen Astronomischen Rechen-Instituts zu Berlin
VeZPE          Veroffentlichungen des Zentralinstituts Physik der Erde
VeLdn          Verslag van den staat der Sterrewacht te Leiden
VMKAN          Verslagen en Mededeelingen der Kon. Academie van Wetenschappen, Afd. Natuurkunde
Vert           Vertica
Vertf          Vertiflite
Vesmi          Vesmir
VeKha          Vestnik Khar'kov Universitet
VKha           Vestnik Khar'kovskogo Universiteta
VKie           Vestnik Kievskogo Universiteta Seriya Astronomii
VeLGU          Vestnik LGU
VeMos          Vestnik Moskovskogo Universiteta Seriya 3 Fizika Astronomiya
VISBD          Vibration Inst Shock Vibration Digest
VIAEA          Vienna International Atomic Energy Agency
VAG            Vierteljahresschrift der Astronomischen Gesellschaft
VMed           Vierteljahrschrift für Gerichtliche Medizin und Öffentliches Sanitätswesen
VNG            Vierteljahrsschrift der Naturforschenden Gesellschaft in Zürich
VilCo          Villanova University Observatory Contributions
VilOB          Vilnius Astronomijos Observatorijos Biuletenis
IzVil          Vilnius Izdatel Mokslas
VJS            Virginia Journal of Science
VisKi          Visnik Kiiv. Univ., Fiz.-Mat. Nauki, Astron
ViGeo          Vissha Geodeziia
VA             Vistas in Astronomy
VTJ            Vitro Technical Journal
yCat           VizieR Online Data Catalog
yCatp          VizieR Online Data Catalog (other)
VICFD          VKI An Introduction to Computational Fluid Dynamics
VIMT           VKI An Introduction to Modeling Turbulence
VADVS          VKI Advanced Design of Ventilation Systems
VAFC           VKI Axial Flow Compressors
VBLT           VKI Boundary Layers in Turbomachines
VCCPP          VKI Combined Cycles for Power Plants
VCFDI          VKI Computational Fluid Dynamics for Industrial Flows
VCGFV          VKI Computer Graphics Flow Visualization and Computational Fluid Dynamics
VGTET          VKI Gas Turbine Engine Transient Behaviour
VIHE           VKI Industrial Heat Exchangers
VKILV          VKI Laser Velocimetry
VKIMT          VKI Measurement and Techniques
VMTA           VKI Measurement Techniques in Aerodynamics
VMHT           VKI Methodology Hypersonic Testing
VMATP          VKI Modeling and Applications of Transport Phenomena in Porous Media
VADMT          VKI New Approaches in the Description and Modeling of Turbulence
VNGG           VKI Numerical Grid Generation
VNMFT          VKI Numerical Methods for Flows in Turbomachinery
VPIDV          VKI Particle Image Displacement Velocimetry
VKIRT          VKI Radial Turbines
VKISP          VKI Spacecraft Propulsion
VTSF           VKI Turbulent Shear Flows
VVRD           VKI Vibration Rotor Dynamics
VAC            Voies Aviation Civile Fall Winter
VANTS          Voprosy Atomnoi Nauki i Tekhniki Seriia Fizika Plazmy i Problemy Upravliaemykh Termoiadernykh Reaktsii
VopDP          Voprosy Dinamiki i Prochnosti
VETT           Voprosy Elektroniki Tverdogo Tela
VopGA          Voprosy Gidrodinamiki Atmosfery
VopK           Voprosy Kibernetiki
VMOIP          Voprosy Metrologicheskogo Obespecheniia Izmereniia Parametrov Tekhnologicheskikh Lazerov
VoTAS          Voprosy Teorii Atomnykh Stolknovenii
VopTP          Voprosy Teorii Plazmy
VTSAU          Voprosy Teorii Sistem Avtomaticheskogo Upravleniia
VossZ          Vossische Zeitung
IzYak          Vsesoiuznaia Konferentsiia Kosmicheskim Lucham Yakutsk USSR Akademiia Nauk SSSR Izvestiia Seriia Fizicheskaia
IzYer          Vsesoiuznaia Konferentsiia Kosmicheskim Lucham Yerevan Armenian SSR Aademiia Nauk SSSR Izvestiia Seriia Fizicheskaia
VnPM           Vychislitelnaia i Prikladnaia Matematika
VnMP           Vychislitelnye Metody i Programmirovanie
W&S            Waerme und Stoffuebertragung
GMS            Washington DC American Geophysical Union Geophysical Monograph Series
WRR            Water Resources Research
WavEl          Wave Electronics
WaMot          Wave Motion
WRCM           Waves in Random and Complex Media
WRM            Waves in Random Media
Wear           Wear
WearB          Wear B
Wthr           Weather
WtFor          Weather and Forecasting
WeiEn          Weight Engineering
WeldJ          Welding Journal
Welt           Die Weltall
WBWA           Weltraumfahrt. Beitraege zur Weltraumforschung und Astronautik
Werk           Werkgroepnieuws
JIMO           WGN, Journal of the International Meteor Organization
WiEn           Wind Energy
WiEng          Wind Engineering
WisBT          Wissenschaftliche Berichte AEG Telefunken
WisZe          Wissenschaftliche Zeitschrift
WSAAA          Workshop Series of the Asociacion Argentina de Astronomia
WCRp           World Climate Report
WJCMP          World Journal of Condensed Matter Physics
WJM            World Journal of Mechanics
WJNSE          World Journal of Nano Science and Engineering
WJNST          World Journal of Nuclear Science and Technology
Wszec          Wszechswiat
Wuli           Wuli
xmm  pres      XMM-Newton Press Release
xmm  prop      XMM-Newton Proposal
YaFiz          Yadernaya Fizika
YUFEM          Yamaguchi University Faculty of Engineering Memoirs
YUTR           Yamaguchi University Technology Reports
YamC           Yamamoto Circular
ZaDN           Zagadnienia Drgan Nieliniowych
ZaLab          Zavodskaia Laboratoriia
ZaMM           Zeitschrift Angewandte Mathematik und Mechanik
ZaMP           Zeitschrift Angewandte Mathematik und Physik
ZeIE           Zeitschrift elektrische Informations und Energietechnik
ZAGeo          Zeitschrift fur Angewandte Geographie
ZAPhy          Zeitschrift fur Angewandte Physik
ZA             Zeitschrift fur Astrophysik
ZEVGA          Zeitschrift fur Eisenbahnwesen und Verkehrstechnik Glasers Annalen
ZFlu           Zeitschrift fur Flugwissenschaften
ZFlWe          Zeitschrift fur Flugwissenschaften und Weltraumforschung
ZGm            Zeitschrift fur Geomorphologie
ZGmS           Zeitschrift fur Geomorphologie Supplement
ZGeo           Zeitschrift fur Geophysik
ZGlGl          Zeitschrift fur Gletscherkunde und Glazialgeologie
ZK             Zeitschrift fur Kristallographie
ZKMP           Zeitschrift fur Kristallographie Mineralogie und Petrographie
ZKS            Zeitschrift fur Kristallographie Supplements
ZMetl          Zeitschrift fur Metallkunde
ZeMet          Zeitschrift fur Meteorologie
ZPhy           Zeitschrift fur Physik
ZPhyA          Zeitschrift fur Physik A Hadrons and Nuclei
ZPhyB          Zeitschrift fur Physik B Condensed Matter
ZPhyC          Zeitschrift fur Physik C Particles and Fields
ZPhyD          Zeitschrift fur Physik D Atoms Molecules Clusters
ZPC            Zeitschrift fur Physikalische Chemie
ZPCF           Zeitschrift fur Physikalische Chemie Frankfurt
ZPCNF          Zeitschrift fur Physikalische Chemie Neue Folge
ZPCW           Zeitschrift fur Physikalische Chemie Wiesbaden
ZEAPC          Zeitschrift für Elektrochemie und Angewandte Physikalische Chemie
ZMP            Zeitschrift für Mathematik und Physik
ZNatA          Zeitschrift Naturforschung Teil A
ZePAN          Zeitschrift Physik Atomic Nuclei
ZVer           Zeitschrift Vermessungswes.
ZWer           Zeitschrift Werkstofftechnik
ZemVs          Zemlia i Vselennaia
Zenit          Zenit
MiTau          Zentralinstitut fuer Astrophysik Mitteilungen des Karl-Schwarzschild-Observatoriums Tautenburg
MitVS          Zentralinstitut fuer Astrophysik Sternwarte Sonneberg Mitteilungen ueber Veraenderliche Sterne
ZhPmR          ZhETF Pisma Redaktsiiu
ZhETF          Zhurnal Eksperimentalnoi i Teoreticheskoi Fiziki
ZNPFK          Zhurnal Nauchnoi i Prikladnoi Fotografii i Kinematografii
ZhPhy          Zhurnal Physik
ZhPS           Zhurnal Prikladnoi Spektroskopii
ZhTFi          Zhurnal Tekhnicheskoi Fiziki
ZVMMF          Zhurnal Vychislitelnoi Matematiki i Matematicheskoi Fiziki
ZiZa           Ziran Zazhi
Zprav          Zpravodaj VZLU
ZvDeb          Zvaigsnota Debess

